A Click Sequence Model for Web Search

Getting a better understanding of user behavior is important for advancing information retrieval systems. Existing work focuses on modeling and predicting single interaction events, such as clicks. In this paper, we for the first time focus on modeling and predicting sequences of interaction events. And in particular, sequences of clicks. We formulate the problem of click sequence prediction and propose a click sequence model (CSM) that aims to predict the order in which a user will interact with search engine results. CSM is based on a neural network that follows the encoder-decoder architecture. The encoder computes contextual embeddings of the results. The decoder predicts the sequence of positions of the clicked results. It uses an attention mechanism to extract necessary information about the results at each timestep. We optimize the parameters of CSM by maximizing the likelihood of observed click sequences. We test the effectiveness of CSM on three new tasks: (i) predicting click sequences, (ii) predicting the number of clicks, and (iii) predicting whether or not a user will interact with the results in the order these results are presented on a search engine result page (SERP). Also, we show that CSM achieves state-of-the-art results on a standard click prediction task, where the goal is to predict an unordered set of results a user will click on.

==> data/recalls.csv <==
rank,recall
0,0.000000
1,0.472400
2,0.627600
3,0.684300
4,0.717200
5,0.740700
6,0.759700
7,0.772200
8,0.784600
9,0.793300
10,0.800900
11,0.807300
12,0.813300
13,0.819800
14,0.825100
15,0.829200
16,0.833400
17,0.836300
18,0.839800
19,0.843100
20,0.846700
21,0.848700
22,0.851500
23,0.853100
24,0.855200
25,0.856900
26,0.858200
27,0.859700
28,0.861200
29,0.862700
30,0.863700
31,0.865000
32,0.866700
33,0.868500
34,0.870000
35,0.871400
36,0.872400
37,0.874200
38,0.875300
39,0.876500
40,0.877500
41,0.878700
42,0.879400
43,0.880500
44,0.881200
45,0.882400
46,0.883300
47,0.884100
48,0.884700
49,0.885500
50,0.886600
51,0.887100
52,0.887600
53,0.888200
54,0.888800
55,0.889400
56,0.889700
57,0.890500
58,0.891300
59,0.892000
60,0.892800
61,0.893100
62,0.893800
63,0.894300
64,0.895000
65,0.895200
66,0.896000
67,0.896500
68,0.896900
69,0.897200
70,0.897900
71,0.898300
72,0.899000
73,0.899600
74,0.900400
75,0.900500
76,0.901400
77,0.901400
78,0.901900
79,0.902500
80,0.902900
81,0.903100
82,0.903700
83,0.904300
84,0.904800
85,0.905300
86,0.906000
87,0.906400
88,0.907000
89,0.907400
90,0.907800
91,0.907800
92,0.908600
93,0.908800
94,0.909300
95,0.909500
96,0.910100
97,0.910100
98,0.910400
99,0.910600
100,0.910900
101,0.911500
102,0.911800
103,0.912300
104,0.912600
105,0.912900
106,0.913400
107,0.913900
108,0.913900
109,0.914200
110,0.914700
111,0.914900
112,0.915100
113,0.915100
114,0.915700
115,0.916300
116,0.916500
117,0.916700
118,0.916900
119,0.917000
120,0.917200
121,0.917200
122,0.917400
123,0.917600
124,0.917600
125,0.918000
126,0.918200
127,0.918400
128,0.918600
129,0.919000
130,0.919200
131,0.919600
132,0.919700
133,0.919900
134,0.920200
135,0.920400
136,0.920700
137,0.920900
138,0.921300
139,0.921600
140,0.921700
141,0.921900
142,0.921900
143,0.922200
144,0.922500
145,0.922600
146,0.923100
147,0.923400
148,0.923500
149,0.923600
150,0.923600
151,0.923700
152,0.923800
153,0.924000
154,0.924100
155,0.924300
156,0.924400
157,0.924500
158,0.924800
159,0.924800
160,0.924900
161,0.925000
162,0.925300
163,0.925300
164,0.925400
165,0.925400
166,0.925400
167,0.925600
168,0.925900
169,0.926200
170,0.926200
171,0.926300
172,0.926500
173,0.926800
174,0.926800
175,0.926800
176,0.926900
177,0.927200
178,0.927700
179,0.927800
180,0.928000
181,0.928100
182,0.928300
183,0.928300
184,0.928400
185,0.928500
186,0.929000
187,0.929400
188,0.929700
189,0.929900
190,0.930000
191,0.930000
192,0.930200
193,0.930200
194,0.930400
195,0.930600
196,0.930600
197,0.930700
198,0.930800
199,0.930800
200,0.930900
201,0.931100
202,0.931100
203,0.931100
204,0.931300
205,0.931300
206,0.931300
207,0.931300
208,0.931400
209,0.931500
210,0.931700
211,0.932000
212,0.932100
213,0.932100
214,0.932100
215,0.932100
216,0.932100
217,0.932100
218,0.932200
219,0.932300
220,0.932400
221,0.932600
222,0.932700
223,0.932700
224,0.932800
225,0.933000
226,0.933300
227,0.933300
228,0.933500
229,0.933600
230,0.933800
231,0.933800
232,0.933800
233,0.934300
234,0.934500
235,0.934500
236,0.934600
237,0.934900
238,0.935100
239,0.935300
240,0.935300
241,0.935600
242,0.935800
243,0.936100
244,0.936200
245,0.936300
246,0.936300
247,0.936400
248,0.936500
249,0.936500
250,0.936500
251,0.936500
252,0.936600
253,0.936600
254,0.936700
255,0.936700
256,0.936700
257,0.936800
258,0.936900
259,0.937000
260,0.937000
261,0.937300
262,0.937500
263,0.937500
264,0.937700
265,0.937700
266,0.937700
267,0.937800
268,0.937900
269,0.937900
270,0.938000
271,0.938200
272,0.938200
273,0.938300
274,0.938300
275,0.938300
276,0.938300
277,0.938400
278,0.938500
279,0.938600
280,0.938600
281,0.938700
282,0.938800
283,0.938800
284,0.938900
285,0.939100
286,0.939300
287,0.939500
288,0.939600
289,0.939700
290,0.939800
291,0.939800
292,0.939900
293,0.940100
294,0.940200
295,0.940500
296,0.940500
297,0.940500
298,0.940500
299,0.940600
300,0.940600
301,0.940700
302,0.940700
303,0.941000
304,0.941000
305,0.941000
306,0.941200
307,0.941200
308,0.941400
309,0.941400
310,0.941500
311,0.941700
312,0.941800
313,0.941800
314,0.941800
315,0.941800
316,0.941900
317,0.942200
318,0.942200
319,0.942200
320,0.942300
321,0.942300
322,0.942300
323,0.942400
324,0.942500
325,0.942700
326,0.942700
327,0.942700
328,0.942800
329,0.942800
330,0.942800
331,0.942800
332,0.942800
333,0.942800
334,0.942800
335,0.942900
336,0.942900
337,0.943000
338,0.943000
339,0.943000
340,0.943100
341,0.943100
342,0.943200
343,0.943500
344,0.943600
345,0.943700
346,0.943800
347,0.944000
348,0.944000
349,0.944000
350,0.944000
351,0.944000
352,0.944200
353,0.944300
354,0.944300
355,0.944300
356,0.944300
357,0.944300
358,0.944600
359,0.944600
360,0.944700
361,0.944800
362,0.944800
363,0.944800
364,0.944900
365,0.945000
366,0.945100
367,0.945200
368,0.945200
369,0.945200
370,0.945200
371,0.945300
372,0.945300
373,0.945500
374,0.945700
375,0.945700
376,0.945700
377,0.945800
378,0.945800
379,0.945900
380,0.945900
381,0.946000
382,0.946100
383,0.946400
384,0.946400
385,0.946400
386,0.946500
387,0.946600
388,0.946600
389,0.946700
390,0.946800
391,0.946900
392,0.946900
393,0.946900
394,0.946900
395,0.946900
396,0.947000
397,0.947200
398,0.947400
399,0.947500
400,0.947500
401,0.947500
402,0.947500
403,0.947500
404,0.947500
405,0.947500
406,0.947500
407,0.947500
408,0.947500
409,0.947600
410,0.947600
411,0.947700
412,0.947700
413,0.947700
414,0.947700
415,0.947700
416,0.947800
417,0.947800
418,0.947800
419,0.947800
420,0.947800
421,0.947800
422,0.947800
423,0.947800
424,0.948000
425,0.948000
426,0.948000
427,0.948200
428,0.948300
429,0.948400
430,0.948500
431,0.948500
432,0.948600
433,0.948600
434,0.948900
435,0.948900
436,0.948900
437,0.948900
438,0.949200
439,0.949300
440,0.949300
441,0.949400
442,0.949400
443,0.949400
444,0.949400
445,0.949500
446,0.949500
447,0.949600
448,0.949600
449,0.949600
450,0.949800
451,0.949800
452,0.949900
453,0.949900
454,0.949900
455,0.950000
456,0.950000
457,0.950000
458,0.950000
459,0.950000
460,0.950000
461,0.950000
462,0.950100
463,0.950100
464,0.950100
465,0.950100
466,0.950100
467,0.950100
468,0.950300
469,0.950300
470,0.950300
471,0.950300
472,0.950300
473,0.950400
474,0.950400
475,0.950600
476,0.950700
477,0.950800
478,0.950800
479,0.950900
480,0.950900
481,0.951100
482,0.951100
483,0.951100
484,0.951200
485,0.951200
486,0.951300
487,0.951400
488,0.951500
489,0.951500
490,0.951500
491,0.951500
492,0.951600
493,0.951600
494,0.951600
495,0.951600
496,0.951600
497,0.951700
498,0.951700
499,0.951800
500,0.951800
501,0.951800
502,0.951800
503,0.951800
504,0.951800
505,0.951800
506,0.951800
507,0.951900
508,0.951900
509,0.952000
510,0.952100
511,0.952200
512,0.952200
513,0.952200
514,0.952300
515,0.952400
516,0.952500
517,0.952500
518,0.952500
519,0.952500
520,0.952600
521,0.952600
522,0.952600
523,0.952700
524,0.952700
525,0.952700
526,0.952700
527,0.952700
528,0.952800
529,0.952800
530,0.952800
531,0.952800
532,0.952800
533,0.952800
534,0.952800
535,0.952800
536,0.952800
537,0.952800
538,0.952800
539,0.952800
540,0.952800
541,0.952800
542,0.952800
543,0.952800
544,0.952800
545,0.952800
546,0.952800
547,0.952800
548,0.952800
549,0.952800
550,0.952800
551,0.952800
552,0.952900
553,0.952900
554,0.952900
555,0.953100
556,0.953100
557,0.953100
558,0.953100
559,0.953100
560,0.953100
561,0.953200
562,0.953300
563,0.953300
564,0.953300
565,0.953300
566,0.953300
567,0.953300
568,0.953500
569,0.953500
570,0.953500
571,0.953500
572,0.953500
573,0.953500
574,0.953500
575,0.953500
576,0.953500
577,0.953600
578,0.953600
579,0.953700
580,0.953700
581,0.953700
582,0.953700
583,0.953700
584,0.953800
585,0.954000
586,0.954000
587,0.954000
588,0.954000
589,0.954000
590,0.954000
591,0.954000
592,0.954000
593,0.954000
594,0.954000
595,0.954000
596,0.954100
597,0.954100
598,0.954100
599,0.954100
600,0.954100
601,0.954100
602,0.954200
603,0.954200
604,0.954200
605,0.954200
606,0.954200
607,0.954200
608,0.954200
609,0.954300
610,0.954500
611,0.954500
612,0.954500
613,0.954600
614,0.954600
615,0.954600
616,0.954600
617,0.954700
618,0.954700
619,0.954700
620,0.954700
621,0.954700
622,0.954700
623,0.954700
624,0.954700
625,0.954900
626,0.954900
627,0.955000
628,0.955000
629,0.955000
630,0.955000
631,0.955000
632,0.955000
633,0.955000
634,0.955100
635,0.955100
636,0.955100
637,0.955100
638,0.955100
639,0.955200
640,0.955200
641,0.955200
642,0.955200
643,0.955300
644,0.955400
645,0.955400
646,0.955400
647,0.955400
648,0.955400
649,0.955400
650,0.955400
651,0.955500
652,0.955500
653,0.955500
654,0.955500
655,0.955500
656,0.955500
657,0.955600
658,0.955600
659,0.955600
660,0.955600
661,0.955700
662,0.955700
663,0.955700
664,0.955700
665,0.955800
666,0.955800
667,0.955800
668,0.955800
669,0.955800
670,0.955800
671,0.955800
672,0.955800
673,0.955900
674,0.956000
675,0.956000
676,0.956100
677,0.956100
678,0.956100
679,0.956200
680,0.956200
681,0.956200
682,0.956300
683,0.956300
684,0.956300
685,0.956300
686,0.956300
687,0.956300
688,0.956300
689,0.956400
690,0.956500
691,0.956500
692,0.956500
693,0.956500
694,0.956500
695,0.956500
696,0.956500
697,0.956500
698,0.956500
699,0.956500
700,0.956500
701,0.956500
702,0.956600
703,0.956600
704,0.956600
705,0.956600
706,0.956600
707,0.956600
708,0.956700
709,0.956700
710,0.956800
711,0.956800
712,0.956800
713,0.956900
714,0.956900
715,0.956900
716,0.956900
717,0.956900
718,0.956900
719,0.957000
720,0.957000
721,0.957000
722,0.957000
723,0.957000
724,0.957000
725,0.957000
726,0.957000
727,0.957000
728,0.957100
729,0.957200
730,0.957300
731,0.957300
732,0.957300
733,0.957300
734,0.957300
735,0.957300
736,0.957400
737,0.957500
738,0.957500
739,0.957500
740,0.957500
741,0.957600
742,0.957700
743,0.957700
744,0.957700
745,0.957700
746,0.957700
747,0.957800
748,0.957900
749,0.957900
750,0.957900
751,0.957900
752,0.957900
753,0.958100
754,0.958100
755,0.958200
756,0.958200
757,0.958200
758,0.958200
759,0.958200
760,0.958300
761,0.958300
762,0.958400
763,0.958500
764,0.958600
765,0.958600
766,0.958600
767,0.958600
768,0.958600
769,0.958600
770,0.958600
771,0.958600
772,0.958600
773,0.958700
774,0.958700
775,0.958700
776,0.958700
777,0.958700
778,0.958700
779,0.958700
780,0.958700
781,0.958700
782,0.958700
783,0.958700
784,0.958700
785,0.958700
786,0.958700
787,0.958700
788,0.958700
789,0.958900
790,0.958900
791,0.958900
792,0.958900
793,0.958900
794,0.958900
795,0.958900
796,0.958900
797,0.958900
798,0.958900
799,0.958900
800,0.958900
801,0.958900
802,0.958900
803,0.958900
804,0.958900
805,0.958900
806,0.958900
807,0.959000
808,0.959000
809,0.959200
810,0.959200
811,0.959200
812,0.959300
813,0.959300
814,0.959300
815,0.959300
816,0.959400
817,0.959400
818,0.959400
819,0.959600
820,0.959600
821,0.959600
822,0.959700
823,0.959700
824,0.959800
825,0.959800
826,0.959800
827,0.959800
828,0.959800
829,0.959800
830,0.959800
831,0.959800
832,0.959900
833,0.959900
834,0.960000
835,0.960000
836,0.960000
837,0.960000
838,0.960000
839,0.960000
840,0.960100
841,0.960100
842,0.960100
843,0.960100
844,0.960100
845,0.960100
846,0.960100
847,0.960100
848,0.960100
849,0.960200
850,0.960400
851,0.960400
852,0.960400
853,0.960400
854,0.960400
855,0.960400
856,0.960400
857,0.960400
858,0.960400
859,0.960400
860,0.960400
861,0.960400
862,0.960400
863,0.960400
864,0.960400
865,0.960400
866,0.960400
867,0.960400
868,0.960400
869,0.960400
870,0.960400
871,0.960600
872,0.960600
873,0.960600
874,0.960600
875,0.960600
876,0.960600
877,0.960700
878,0.960800
879,0.960800
880,0.960800
881,0.960800
882,0.960900
883,0.960900
884,0.960900
885,0.960900
886,0.960900
887,0.960900
888,0.961000
889,0.961000
890,0.961000
891,0.961000
892,0.961000
893,0.961000
894,0.961000
895,0.961000
896,0.961000
897,0.961100
898,0.961200
899,0.961300
900,0.961300
901,0.961300
902,0.961300
903,0.961300
904,0.961300
905,0.961300
906,0.961300
907,0.961300
908,0.961300
909,0.961300
910,0.961300
911,0.961300
912,0.961300
913,0.961400
914,0.961600
915,0.961600
916,0.961600
917,0.961700
918,0.961700
919,0.961700
920,0.961700
921,0.961700
922,0.961700
923,0.961700
924,0.961800
925,0.961800
926,0.961800
927,0.961800
928,0.961800
929,0.961800
930,0.961800
931,0.961800
932,0.961800
933,0.961800
934,0.961800
935,0.961800
936,0.961800
937,0.961800
938,0.961800
939,0.961800
940,0.961800
941,0.961900
942,0.961900
943,0.961900
944,0.961900
945,0.961900
946,0.961900
947,0.961900
948,0.961900
949,0.961900
950,0.961900
951,0.961900
952,0.961900
953,0.961900
954,0.961900
955,0.961900
956,0.961900
957,0.961900
958,0.961900
959,0.961900
960,0.961900
961,0.961900
962,0.961900
963,0.961900
964,0.962000
965,0.962000
966,0.962000
967,0.962000
968,0.962000
969,0.962000
970,0.962000
971,0.962000
972,0.962100
973,0.962100
974,0.962100
975,0.962100
976,0.962100
977,0.962100
978,0.962100
979,0.962100
980,0.962100
981,0.962100
982,0.962100
983,0.962100
984,0.962100
985,0.962100
986,0.962100
987,0.962100
988,0.962200
989,0.962200
990,0.962200
991,0.962200
992,0.962200
993,0.962200
994,0.962200
995,0.962200
996,0.962200
997,0.962200
998,0.962200
999,0.962200
1000,0.962200
1001,0.962200
1002,0.962200
1003,0.962200
1004,0.962200
1005,0.962200
1006,0.962300
1007,0.962400
1008,0.962400
1009,0.962400
1010,0.962400
1011,0.962400
1012,0.962400
1013,0.962400
1014,0.962400
1015,0.962400
1016,0.962400
1017,0.962400
1018,0.962400
1019,0.962400
1020,0.962400
1021,0.962400
1022,0.962500
1023,0.962500
1024,0.962600


==> data/recalls_in_group_0.csv <==
rank,recall
0,0.000000
1,0.800523
2,0.988228
3,1.000000
4,1.000000
5,1.000000
6,1.000000
7,1.000000
8,1.000000
9,1.000000
10,1.000000
11,1.000000
12,1.000000
13,1.000000
14,1.000000
15,1.000000
16,1.000000
17,1.000000
18,1.000000
19,1.000000
20,1.000000
21,1.000000
22,1.000000
23,1.000000
24,1.000000
25,1.000000
26,1.000000
27,1.000000
28,1.000000
29,1.000000
30,1.000000
31,1.000000
32,1.000000
33,1.000000
34,1.000000
35,1.000000
36,1.000000
37,1.000000
38,1.000000
39,1.000000
40,1.000000
41,1.000000
42,1.000000
43,1.000000
44,1.000000
45,1.000000
46,1.000000
47,1.000000
48,1.000000
49,1.000000
50,1.000000
51,1.000000
52,1.000000
53,1.000000
54,1.000000
55,1.000000
56,1.000000
57,1.000000
58,1.000000
59,1.000000
60,1.000000
61,1.000000
62,1.000000
63,1.000000
64,1.000000
65,1.000000
66,1.000000
67,1.000000
68,1.000000
69,1.000000
70,1.000000
71,1.000000
72,1.000000
73,1.000000
74,1.000000
75,1.000000
76,1.000000
77,1.000000
78,1.000000
79,1.000000
80,1.000000
81,1.000000
82,1.000000
83,1.000000
84,1.000000
85,1.000000
86,1.000000
87,1.000000
88,1.000000
89,1.000000
90,1.000000
91,1.000000
92,1.000000
93,1.000000
94,1.000000
95,1.000000
96,1.000000
97,1.000000
98,1.000000
99,1.000000
100,1.000000
101,1.000000
102,1.000000
103,1.000000
104,1.000000
105,1.000000
106,1.000000
107,1.000000
108,1.000000
109,1.000000
110,1.000000
111,1.000000
112,1.000000
113,1.000000
114,1.000000
115,1.000000
116,1.000000
117,1.000000
118,1.000000
119,1.000000
120,1.000000
121,1.000000
122,1.000000
123,1.000000
124,1.000000
125,1.000000
126,1.000000
127,1.000000
128,1.000000
129,1.000000
130,1.000000
131,1.000000
132,1.000000
133,1.000000
134,1.000000
135,1.000000
136,1.000000
137,1.000000
138,1.000000
139,1.000000
140,1.000000
141,1.000000
142,1.000000
143,1.000000
144,1.000000
145,1.000000
146,1.000000
147,1.000000
148,1.000000
149,1.000000
150,1.000000
151,1.000000
152,1.000000
153,1.000000
154,1.000000
155,1.000000
156,1.000000
157,1.000000
158,1.000000
159,1.000000
160,1.000000
161,1.000000
162,1.000000
163,1.000000
164,1.000000
165,1.000000
166,1.000000
167,1.000000
168,1.000000
169,1.000000
170,1.000000
171,1.000000
172,1.000000
173,1.000000
174,1.000000
175,1.000000
176,1.000000
177,1.000000
178,1.000000
179,1.000000
180,1.000000
181,1.000000
182,1.000000
183,1.000000
184,1.000000
185,1.000000
186,1.000000
187,1.000000
188,1.000000
189,1.000000
190,1.000000
191,1.000000
192,1.000000
193,1.000000
194,1.000000
195,1.000000
196,1.000000
197,1.000000
198,1.000000
199,1.000000
200,1.000000
201,1.000000
202,1.000000
203,1.000000
204,1.000000
205,1.000000
206,1.000000
207,1.000000
208,1.000000
209,1.000000
210,1.000000
211,1.000000
212,1.000000
213,1.000000
214,1.000000
215,1.000000
216,1.000000
217,1.000000
218,1.000000
219,1.000000
220,1.000000
221,1.000000
222,1.000000
223,1.000000
224,1.000000
225,1.000000
226,1.000000
227,1.000000
228,1.000000
229,1.000000
230,1.000000
231,1.000000
232,1.000000
233,1.000000
234,1.000000
235,1.000000
236,1.000000
237,1.000000
238,1.000000
239,1.000000
240,1.000000
241,1.000000
242,1.000000
243,1.000000
244,1.000000
245,1.000000
246,1.000000
247,1.000000
248,1.000000
249,1.000000
250,1.000000
251,1.000000
252,1.000000
253,1.000000
254,1.000000
255,1.000000
256,1.000000
257,1.000000
258,1.000000
259,1.000000
260,1.000000
261,1.000000
262,1.000000
263,1.000000
264,1.000000
265,1.000000
266,1.000000
267,1.000000
268,1.000000
269,1.000000
270,1.000000
271,1.000000
272,1.000000
273,1.000000
274,1.000000
275,1.000000
276,1.000000
277,1.000000
278,1.000000
279,1.000000
280,1.000000
281,1.000000
282,1.000000
283,1.000000
284,1.000000
285,1.000000
286,1.000000
287,1.000000
288,1.000000
289,1.000000
290,1.000000
291,1.000000
292,1.000000
293,1.000000
294,1.000000
295,1.000000
296,1.000000
297,1.000000
298,1.000000
299,1.000000
300,1.000000
301,1.000000
302,1.000000
303,1.000000
304,1.000000
305,1.000000
306,1.000000
307,1.000000
308,1.000000
309,1.000000
310,1.000000
311,1.000000
312,1.000000
313,1.000000
314,1.000000
315,1.000000
316,1.000000
317,1.000000
318,1.000000
319,1.000000
320,1.000000
321,1.000000
322,1.000000
323,1.000000
324,1.000000
325,1.000000
326,1.000000
327,1.000000
328,1.000000
329,1.000000
330,1.000000
331,1.000000
332,1.000000
333,1.000000
334,1.000000
335,1.000000
336,1.000000
337,1.000000
338,1.000000
339,1.000000
340,1.000000
341,1.000000
342,1.000000
343,1.000000
344,1.000000
345,1.000000
346,1.000000
347,1.000000
348,1.000000
349,1.000000
350,1.000000
351,1.000000
352,1.000000
353,1.000000
354,1.000000
355,1.000000
356,1.000000
357,1.000000
358,1.000000
359,1.000000
360,1.000000
361,1.000000
362,1.000000
363,1.000000
364,1.000000
365,1.000000
366,1.000000
367,1.000000
368,1.000000
369,1.000000
370,1.000000
371,1.000000
372,1.000000
373,1.000000
374,1.000000
375,1.000000
376,1.000000
377,1.000000
378,1.000000
379,1.000000
380,1.000000
381,1.000000
382,1.000000
383,1.000000
384,1.000000
385,1.000000
386,1.000000
387,1.000000
388,1.000000
389,1.000000
390,1.000000
391,1.000000
392,1.000000
393,1.000000
394,1.000000
395,1.000000
396,1.000000
397,1.000000
398,1.000000
399,1.000000
400,1.000000
401,1.000000
402,1.000000
403,1.000000
404,1.000000
405,1.000000
406,1.000000
407,1.000000
408,1.000000
409,1.000000
410,1.000000
411,1.000000
412,1.000000
413,1.000000
414,1.000000
415,1.000000
416,1.000000
417,1.000000
418,1.000000
419,1.000000
420,1.000000
421,1.000000
422,1.000000
423,1.000000
424,1.000000
425,1.000000
426,1.000000
427,1.000000
428,1.000000
429,1.000000
430,1.000000
431,1.000000
432,1.000000
433,1.000000
434,1.000000
435,1.000000
436,1.000000
437,1.000000
438,1.000000
439,1.000000
440,1.000000
441,1.000000
442,1.000000
443,1.000000
444,1.000000
445,1.000000
446,1.000000
447,1.000000
448,1.000000
449,1.000000
450,1.000000
451,1.000000
452,1.000000
453,1.000000
454,1.000000
455,1.000000
456,1.000000
457,1.000000
458,1.000000
459,1.000000
460,1.000000
461,1.000000
462,1.000000
463,1.000000
464,1.000000
465,1.000000
466,1.000000
467,1.000000
468,1.000000
469,1.000000
470,1.000000
471,1.000000
472,1.000000
473,1.000000
474,1.000000
475,1.000000
476,1.000000
477,1.000000
478,1.000000
479,1.000000
480,1.000000
481,1.000000
482,1.000000
483,1.000000
484,1.000000
485,1.000000
486,1.000000
487,1.000000
488,1.000000
489,1.000000
490,1.000000
491,1.000000
492,1.000000
493,1.000000
494,1.000000
495,1.000000
496,1.000000
497,1.000000
498,1.000000
499,1.000000
500,1.000000
501,1.000000
502,1.000000
503,1.000000
504,1.000000
505,1.000000
506,1.000000
507,1.000000
508,1.000000
509,1.000000
510,1.000000
511,1.000000
512,1.000000
513,1.000000
514,1.000000
515,1.000000
516,1.000000
517,1.000000
518,1.000000
519,1.000000
520,1.000000
521,1.000000
522,1.000000
523,1.000000
524,1.000000
525,1.000000
526,1.000000
527,1.000000
528,1.000000
529,1.000000
530,1.000000
531,1.000000
532,1.000000
533,1.000000
534,1.000000
535,1.000000
536,1.000000
537,1.000000
538,1.000000
539,1.000000
540,1.000000
541,1.000000
542,1.000000
543,1.000000
544,1.000000
545,1.000000
546,1.000000
547,1.000000
548,1.000000
549,1.000000
550,1.000000
551,1.000000
552,1.000000
553,1.000000
554,1.000000
555,1.000000
556,1.000000
557,1.000000
558,1.000000
559,1.000000
560,1.000000
561,1.000000
562,1.000000
563,1.000000
564,1.000000
565,1.000000
566,1.000000
567,1.000000
568,1.000000
569,1.000000
570,1.000000
571,1.000000
572,1.000000
573,1.000000
574,1.000000
575,1.000000
576,1.000000
577,1.000000
578,1.000000
579,1.000000
580,1.000000
581,1.000000
582,1.000000
583,1.000000
584,1.000000
585,1.000000
586,1.000000
587,1.000000
588,1.000000
589,1.000000
590,1.000000
591,1.000000
592,1.000000
593,1.000000
594,1.000000
595,1.000000
596,1.000000
597,1.000000
598,1.000000
599,1.000000
600,1.000000
601,1.000000
602,1.000000
603,1.000000
604,1.000000
605,1.000000
606,1.000000
607,1.000000
608,1.000000
609,1.000000
610,1.000000
611,1.000000
612,1.000000
613,1.000000
614,1.000000
615,1.000000
616,1.000000
617,1.000000
618,1.000000
619,1.000000
620,1.000000
621,1.000000
622,1.000000
623,1.000000
624,1.000000
625,1.000000
626,1.000000
627,1.000000
628,1.000000
629,1.000000
630,1.000000
631,1.000000
632,1.000000
633,1.000000
634,1.000000
635,1.000000
636,1.000000
637,1.000000
638,1.000000
639,1.000000
640,1.000000
641,1.000000
642,1.000000
643,1.000000
644,1.000000
645,1.000000
646,1.000000
647,1.000000
648,1.000000
649,1.000000
650,1.000000
651,1.000000
652,1.000000
653,1.000000
654,1.000000
655,1.000000
656,1.000000
657,1.000000
658,1.000000
659,1.000000
660,1.000000
661,1.000000
662,1.000000
663,1.000000
664,1.000000
665,1.000000
666,1.000000
667,1.000000
668,1.000000
669,1.000000
670,1.000000
671,1.000000
672,1.000000
673,1.000000
674,1.000000
675,1.000000
676,1.000000
677,1.000000
678,1.000000
679,1.000000
680,1.000000
681,1.000000
682,1.000000
683,1.000000
684,1.000000
685,1.000000
686,1.000000
687,1.000000
688,1.000000
689,1.000000
690,1.000000
691,1.000000
692,1.000000
693,1.000000
694,1.000000
695,1.000000
696,1.000000
697,1.000000
698,1.000000
699,1.000000
700,1.000000
701,1.000000
702,1.000000
703,1.000000
704,1.000000
705,1.000000
706,1.000000
707,1.000000
708,1.000000
709,1.000000
710,1.000000
711,1.000000
712,1.000000
713,1.000000
714,1.000000
715,1.000000
716,1.000000
717,1.000000
718,1.000000
719,1.000000
720,1.000000
721,1.000000
722,1.000000
723,1.000000
724,1.000000
725,1.000000
726,1.000000
727,1.000000
728,1.000000
729,1.000000
730,1.000000
731,1.000000
732,1.000000
733,1.000000
734,1.000000
735,1.000000
736,1.000000
737,1.000000
738,1.000000
739,1.000000
740,1.000000
741,1.000000
742,1.000000
743,1.000000
744,1.000000
745,1.000000
746,1.000000
747,1.000000
748,1.000000
749,1.000000
750,1.000000
751,1.000000
752,1.000000
753,1.000000
754,1.000000
755,1.000000
756,1.000000
757,1.000000
758,1.000000
759,1.000000
760,1.000000
761,1.000000
762,1.000000
763,1.000000
764,1.000000
765,1.000000
766,1.000000
767,1.000000
768,1.000000
769,1.000000
770,1.000000
771,1.000000
772,1.000000
773,1.000000
774,1.000000
775,1.000000
776,1.000000
777,1.000000
778,1.000000
779,1.000000
780,1.000000
781,1.000000
782,1.000000
783,1.000000
784,1.000000
785,1.000000
786,1.000000
787,1.000000
788,1.000000
789,1.000000
790,1.000000
791,1.000000
792,1.000000
793,1.000000
794,1.000000
795,1.000000
796,1.000000
797,1.000000
798,1.000000
799,1.000000
800,1.000000
801,1.000000
802,1.000000
803,1.000000
804,1.000000
805,1.000000
806,1.000000
807,1.000000
808,1.000000
809,1.000000
810,1.000000
811,1.000000
812,1.000000
813,1.000000
814,1.000000
815,1.000000
816,1.000000
817,1.000000
818,1.000000
819,1.000000
820,1.000000
821,1.000000
822,1.000000
823,1.000000
824,1.000000
825,1.000000
826,1.000000
827,1.000000
828,1.000000
829,1.000000
830,1.000000
831,1.000000
832,1.000000
833,1.000000
834,1.000000
835,1.000000
836,1.000000
837,1.000000
838,1.000000
839,1.000000
840,1.000000
841,1.000000
842,1.000000
843,1.000000
844,1.000000
845,1.000000
846,1.000000
847,1.000000
848,1.000000
849,1.000000
850,1.000000
851,1.000000
852,1.000000
853,1.000000
854,1.000000
855,1.000000
856,1.000000
857,1.000000
858,1.000000
859,1.000000
860,1.000000
861,1.000000
862,1.000000
863,1.000000
864,1.000000
865,1.000000
866,1.000000
867,1.000000
868,1.000000
869,1.000000
870,1.000000
871,1.000000
872,1.000000
873,1.000000
874,1.000000
875,1.000000
876,1.000000
877,1.000000
878,1.000000
879,1.000000
880,1.000000
881,1.000000
882,1.000000
883,1.000000
884,1.000000
885,1.000000
886,1.000000
887,1.000000
888,1.000000
889,1.000000
890,1.000000
891,1.000000
892,1.000000
893,1.000000
894,1.000000
895,1.000000
896,1.000000
897,1.000000
898,1.000000
899,1.000000
900,1.000000
901,1.000000
902,1.000000
903,1.000000
904,1.000000
905,1.000000
906,1.000000
907,1.000000
908,1.000000
909,1.000000
910,1.000000
911,1.000000
912,1.000000
913,1.000000
914,1.000000
915,1.000000
916,1.000000
917,1.000000
918,1.000000
919,1.000000
920,1.000000
921,1.000000
922,1.000000
923,1.000000
924,1.000000
925,1.000000
926,1.000000
927,1.000000
928,1.000000
929,1.000000
930,1.000000
931,1.000000
932,1.000000
933,1.000000
934,1.000000
935,1.000000
936,1.000000
937,1.000000
938,1.000000
939,1.000000
940,1.000000
941,1.000000
942,1.000000
943,1.000000
944,1.000000
945,1.000000
946,1.000000
947,1.000000
948,1.000000
949,1.000000
950,1.000000
951,1.000000
952,1.000000
953,1.000000
954,1.000000
955,1.000000
956,1.000000
957,1.000000
958,1.000000
959,1.000000
960,1.000000
961,1.000000
962,1.000000
963,1.000000
964,1.000000
965,1.000000
966,1.000000
967,1.000000
968,1.000000
969,1.000000
970,1.000000
971,1.000000
972,1.000000
973,1.000000
974,1.000000
975,1.000000
976,1.000000
977,1.000000
978,1.000000
979,1.000000
980,1.000000
981,1.000000
982,1.000000
983,1.000000
984,1.000000
985,1.000000
986,1.000000
987,1.000000
988,1.000000
989,1.000000
990,1.000000
991,1.000000
992,1.000000
993,1.000000
994,1.000000
995,1.000000
996,1.000000
997,1.000000
998,1.000000
999,1.000000
1000,1.000000
1001,1.000000
1002,1.000000
1003,1.000000
1004,1.000000
1005,1.000000
1006,1.000000
1007,1.000000
1008,1.000000
1009,1.000000
1010,1.000000
1011,1.000000
1012,1.000000
1013,1.000000
1014,1.000000
1015,1.000000
1016,1.000000
1017,1.000000
1018,1.000000
1019,1.000000
1020,1.000000
1021,1.000000
1022,1.000000
1023,1.000000
1024,1.000000


==> data/recalls_in_group_1.csv <==
rank,recall
0,0.000000
1,0.490940
2,0.701898
3,0.809103
4,0.853969
5,0.885246
6,0.911777
7,0.926230
8,0.940897
9,0.950388
10,0.959664
11,0.966782
12,0.973469
13,0.980587
14,0.985548
15,0.989431
16,0.991156
17,0.993313
18,0.993745
19,0.995470
20,0.996980
21,0.997412
22,0.998059
23,0.998274
24,0.998490
25,0.998490
26,0.998706
27,0.998921
28,0.999353
29,0.999569
30,0.999569
31,0.999784
32,0.999784
33,1.000000
34,1.000000
35,1.000000
36,1.000000
37,1.000000
38,1.000000
39,1.000000
40,1.000000
41,1.000000
42,1.000000
43,1.000000
44,1.000000
45,1.000000
46,1.000000
47,1.000000
48,1.000000
49,1.000000
50,1.000000
51,1.000000
52,1.000000
53,1.000000
54,1.000000
55,1.000000
56,1.000000
57,1.000000
58,1.000000
59,1.000000
60,1.000000
61,1.000000
62,1.000000
63,1.000000
64,1.000000
65,1.000000
66,1.000000
67,1.000000
68,1.000000
69,1.000000
70,1.000000
71,1.000000
72,1.000000
73,1.000000
74,1.000000
75,1.000000
76,1.000000
77,1.000000
78,1.000000
79,1.000000
80,1.000000
81,1.000000
82,1.000000
83,1.000000
84,1.000000
85,1.000000
86,1.000000
87,1.000000
88,1.000000
89,1.000000
90,1.000000
91,1.000000
92,1.000000
93,1.000000
94,1.000000
95,1.000000
96,1.000000
97,1.000000
98,1.000000
99,1.000000
100,1.000000
101,1.000000
102,1.000000
103,1.000000
104,1.000000
105,1.000000
106,1.000000
107,1.000000
108,1.000000
109,1.000000
110,1.000000
111,1.000000
112,1.000000
113,1.000000
114,1.000000
115,1.000000
116,1.000000
117,1.000000
118,1.000000
119,1.000000
120,1.000000
121,1.000000
122,1.000000
123,1.000000
124,1.000000
125,1.000000
126,1.000000
127,1.000000
128,1.000000
129,1.000000
130,1.000000
131,1.000000
132,1.000000
133,1.000000
134,1.000000
135,1.000000
136,1.000000
137,1.000000
138,1.000000
139,1.000000
140,1.000000
141,1.000000
142,1.000000
143,1.000000
144,1.000000
145,1.000000
146,1.000000
147,1.000000
148,1.000000
149,1.000000
150,1.000000
151,1.000000
152,1.000000
153,1.000000
154,1.000000
155,1.000000
156,1.000000
157,1.000000
158,1.000000
159,1.000000
160,1.000000
161,1.000000
162,1.000000
163,1.000000
164,1.000000
165,1.000000
166,1.000000
167,1.000000
168,1.000000
169,1.000000
170,1.000000
171,1.000000
172,1.000000
173,1.000000
174,1.000000
175,1.000000
176,1.000000
177,1.000000
178,1.000000
179,1.000000
180,1.000000
181,1.000000
182,1.000000
183,1.000000
184,1.000000
185,1.000000
186,1.000000
187,1.000000
188,1.000000
189,1.000000
190,1.000000
191,1.000000
192,1.000000
193,1.000000
194,1.000000
195,1.000000
196,1.000000
197,1.000000
198,1.000000
199,1.000000
200,1.000000
201,1.000000
202,1.000000
203,1.000000
204,1.000000
205,1.000000
206,1.000000
207,1.000000
208,1.000000
209,1.000000
210,1.000000
211,1.000000
212,1.000000
213,1.000000
214,1.000000
215,1.000000
216,1.000000
217,1.000000
218,1.000000
219,1.000000
220,1.000000
221,1.000000
222,1.000000
223,1.000000
224,1.000000
225,1.000000
226,1.000000
227,1.000000
228,1.000000
229,1.000000
230,1.000000
231,1.000000
232,1.000000
233,1.000000
234,1.000000
235,1.000000
236,1.000000
237,1.000000
238,1.000000
239,1.000000
240,1.000000
241,1.000000
242,1.000000
243,1.000000
244,1.000000
245,1.000000
246,1.000000
247,1.000000
248,1.000000
249,1.000000
250,1.000000
251,1.000000
252,1.000000
253,1.000000
254,1.000000
255,1.000000
256,1.000000
257,1.000000
258,1.000000
259,1.000000
260,1.000000
261,1.000000
262,1.000000
263,1.000000
264,1.000000
265,1.000000
266,1.000000
267,1.000000
268,1.000000
269,1.000000
270,1.000000
271,1.000000
272,1.000000
273,1.000000
274,1.000000
275,1.000000
276,1.000000
277,1.000000
278,1.000000
279,1.000000
280,1.000000
281,1.000000
282,1.000000
283,1.000000
284,1.000000
285,1.000000
286,1.000000
287,1.000000
288,1.000000
289,1.000000
290,1.000000
291,1.000000
292,1.000000
293,1.000000
294,1.000000
295,1.000000
296,1.000000
297,1.000000
298,1.000000
299,1.000000
300,1.000000
301,1.000000
302,1.000000
303,1.000000
304,1.000000
305,1.000000
306,1.000000
307,1.000000
308,1.000000
309,1.000000
310,1.000000
311,1.000000
312,1.000000
313,1.000000
314,1.000000
315,1.000000
316,1.000000
317,1.000000
318,1.000000
319,1.000000
320,1.000000
321,1.000000
322,1.000000
323,1.000000
324,1.000000
325,1.000000
326,1.000000
327,1.000000
328,1.000000
329,1.000000
330,1.000000
331,1.000000
332,1.000000
333,1.000000
334,1.000000
335,1.000000
336,1.000000
337,1.000000
338,1.000000
339,1.000000
340,1.000000
341,1.000000
342,1.000000
343,1.000000
344,1.000000
345,1.000000
346,1.000000
347,1.000000
348,1.000000
349,1.000000
350,1.000000
351,1.000000
352,1.000000
353,1.000000
354,1.000000
355,1.000000
356,1.000000
357,1.000000
358,1.000000
359,1.000000
360,1.000000
361,1.000000
362,1.000000
363,1.000000
364,1.000000
365,1.000000
366,1.000000
367,1.000000
368,1.000000
369,1.000000
370,1.000000
371,1.000000
372,1.000000
373,1.000000
374,1.000000
375,1.000000
376,1.000000
377,1.000000
378,1.000000
379,1.000000
380,1.000000
381,1.000000
382,1.000000
383,1.000000
384,1.000000
385,1.000000
386,1.000000
387,1.000000
388,1.000000
389,1.000000
390,1.000000
391,1.000000
392,1.000000
393,1.000000
394,1.000000
395,1.000000
396,1.000000
397,1.000000
398,1.000000
399,1.000000
400,1.000000
401,1.000000
402,1.000000
403,1.000000
404,1.000000
405,1.000000
406,1.000000
407,1.000000
408,1.000000
409,1.000000
410,1.000000
411,1.000000
412,1.000000
413,1.000000
414,1.000000
415,1.000000
416,1.000000
417,1.000000
418,1.000000
419,1.000000
420,1.000000
421,1.000000
422,1.000000
423,1.000000
424,1.000000
425,1.000000
426,1.000000
427,1.000000
428,1.000000
429,1.000000
430,1.000000
431,1.000000
432,1.000000
433,1.000000
434,1.000000
435,1.000000
436,1.000000
437,1.000000
438,1.000000
439,1.000000
440,1.000000
441,1.000000
442,1.000000
443,1.000000
444,1.000000
445,1.000000
446,1.000000
447,1.000000
448,1.000000
449,1.000000
450,1.000000
451,1.000000
452,1.000000
453,1.000000
454,1.000000
455,1.000000
456,1.000000
457,1.000000
458,1.000000
459,1.000000
460,1.000000
461,1.000000
462,1.000000
463,1.000000
464,1.000000
465,1.000000
466,1.000000
467,1.000000
468,1.000000
469,1.000000
470,1.000000
471,1.000000
472,1.000000
473,1.000000
474,1.000000
475,1.000000
476,1.000000
477,1.000000
478,1.000000
479,1.000000
480,1.000000
481,1.000000
482,1.000000
483,1.000000
484,1.000000
485,1.000000
486,1.000000
487,1.000000
488,1.000000
489,1.000000
490,1.000000
491,1.000000
492,1.000000
493,1.000000
494,1.000000
495,1.000000
496,1.000000
497,1.000000
498,1.000000
499,1.000000
500,1.000000
501,1.000000
502,1.000000
503,1.000000
504,1.000000
505,1.000000
506,1.000000
507,1.000000
508,1.000000
509,1.000000
510,1.000000
511,1.000000
512,1.000000
513,1.000000
514,1.000000
515,1.000000
516,1.000000
517,1.000000
518,1.000000
519,1.000000
520,1.000000
521,1.000000
522,1.000000
523,1.000000
524,1.000000
525,1.000000
526,1.000000
527,1.000000
528,1.000000
529,1.000000
530,1.000000
531,1.000000
532,1.000000
533,1.000000
534,1.000000
535,1.000000
536,1.000000
537,1.000000
538,1.000000
539,1.000000
540,1.000000
541,1.000000
542,1.000000
543,1.000000
544,1.000000
545,1.000000
546,1.000000
547,1.000000
548,1.000000
549,1.000000
550,1.000000
551,1.000000
552,1.000000
553,1.000000
554,1.000000
555,1.000000
556,1.000000
557,1.000000
558,1.000000
559,1.000000
560,1.000000
561,1.000000
562,1.000000
563,1.000000
564,1.000000
565,1.000000
566,1.000000
567,1.000000
568,1.000000
569,1.000000
570,1.000000
571,1.000000
572,1.000000
573,1.000000
574,1.000000
575,1.000000
576,1.000000
577,1.000000
578,1.000000
579,1.000000
580,1.000000
581,1.000000
582,1.000000
583,1.000000
584,1.000000
585,1.000000
586,1.000000
587,1.000000
588,1.000000
589,1.000000
590,1.000000
591,1.000000
592,1.000000
593,1.000000
594,1.000000
595,1.000000
596,1.000000
597,1.000000
598,1.000000
599,1.000000
600,1.000000
601,1.000000
602,1.000000
603,1.000000
604,1.000000
605,1.000000
606,1.000000
607,1.000000
608,1.000000
609,1.000000
610,1.000000
611,1.000000
612,1.000000
613,1.000000
614,1.000000
615,1.000000
616,1.000000
617,1.000000
618,1.000000
619,1.000000
620,1.000000
621,1.000000
622,1.000000
623,1.000000
624,1.000000
625,1.000000
626,1.000000
627,1.000000
628,1.000000
629,1.000000
630,1.000000
631,1.000000
632,1.000000
633,1.000000
634,1.000000
635,1.000000
636,1.000000
637,1.000000
638,1.000000
639,1.000000
640,1.000000
641,1.000000
642,1.000000
643,1.000000
644,1.000000
645,1.000000
646,1.000000
647,1.000000
648,1.000000
649,1.000000
650,1.000000
651,1.000000
652,1.000000
653,1.000000
654,1.000000
655,1.000000
656,1.000000
657,1.000000
658,1.000000
659,1.000000
660,1.000000
661,1.000000
662,1.000000
663,1.000000
664,1.000000
665,1.000000
666,1.000000
667,1.000000
668,1.000000
669,1.000000
670,1.000000
671,1.000000
672,1.000000
673,1.000000
674,1.000000
675,1.000000
676,1.000000
677,1.000000
678,1.000000
679,1.000000
680,1.000000
681,1.000000
682,1.000000
683,1.000000
684,1.000000
685,1.000000
686,1.000000
687,1.000000
688,1.000000
689,1.000000
690,1.000000
691,1.000000
692,1.000000
693,1.000000
694,1.000000
695,1.000000
696,1.000000
697,1.000000
698,1.000000
699,1.000000
700,1.000000
701,1.000000
702,1.000000
703,1.000000
704,1.000000
705,1.000000
706,1.000000
707,1.000000
708,1.000000
709,1.000000
710,1.000000
711,1.000000
712,1.000000
713,1.000000
714,1.000000
715,1.000000
716,1.000000
717,1.000000
718,1.000000
719,1.000000
720,1.000000
721,1.000000
722,1.000000
723,1.000000
724,1.000000
725,1.000000
726,1.000000
727,1.000000
728,1.000000
729,1.000000
730,1.000000
731,1.000000
732,1.000000
733,1.000000
734,1.000000
735,1.000000
736,1.000000
737,1.000000
738,1.000000
739,1.000000
740,1.000000
741,1.000000
742,1.000000
743,1.000000
744,1.000000
745,1.000000
746,1.000000
747,1.000000
748,1.000000
749,1.000000
750,1.000000
751,1.000000
752,1.000000
753,1.000000
754,1.000000
755,1.000000
756,1.000000
757,1.000000
758,1.000000
759,1.000000
760,1.000000
761,1.000000
762,1.000000
763,1.000000
764,1.000000
765,1.000000
766,1.000000
767,1.000000
768,1.000000
769,1.000000
770,1.000000
771,1.000000
772,1.000000
773,1.000000
774,1.000000
775,1.000000
776,1.000000
777,1.000000
778,1.000000
779,1.000000
780,1.000000
781,1.000000
782,1.000000
783,1.000000
784,1.000000
785,1.000000
786,1.000000
787,1.000000
788,1.000000
789,1.000000
790,1.000000
791,1.000000
792,1.000000
793,1.000000
794,1.000000
795,1.000000
796,1.000000
797,1.000000
798,1.000000
799,1.000000
800,1.000000
801,1.000000
802,1.000000
803,1.000000
804,1.000000
805,1.000000
806,1.000000
807,1.000000
808,1.000000
809,1.000000
810,1.000000
811,1.000000
812,1.000000
813,1.000000
814,1.000000
815,1.000000
816,1.000000
817,1.000000
818,1.000000
819,1.000000
820,1.000000
821,1.000000
822,1.000000
823,1.000000
824,1.000000
825,1.000000
826,1.000000
827,1.000000
828,1.000000
829,1.000000
830,1.000000
831,1.000000
832,1.000000
833,1.000000
834,1.000000
835,1.000000
836,1.000000
837,1.000000
838,1.000000
839,1.000000
840,1.000000
841,1.000000
842,1.000000
843,1.000000
844,1.000000
845,1.000000
846,1.000000
847,1.000000
848,1.000000
849,1.000000
850,1.000000
851,1.000000
852,1.000000
853,1.000000
854,1.000000
855,1.000000
856,1.000000
857,1.000000
858,1.000000
859,1.000000
860,1.000000
861,1.000000
862,1.000000
863,1.000000
864,1.000000
865,1.000000
866,1.000000
867,1.000000
868,1.000000
869,1.000000
870,1.000000
871,1.000000
872,1.000000
873,1.000000
874,1.000000
875,1.000000
876,1.000000
877,1.000000
878,1.000000
879,1.000000
880,1.000000
881,1.000000
882,1.000000
883,1.000000
884,1.000000
885,1.000000
886,1.000000
887,1.000000
888,1.000000
889,1.000000
890,1.000000
891,1.000000
892,1.000000
893,1.000000
894,1.000000
895,1.000000
896,1.000000
897,1.000000
898,1.000000
899,1.000000
900,1.000000
901,1.000000
902,1.000000
903,1.000000
904,1.000000
905,1.000000
906,1.000000
907,1.000000
908,1.000000
909,1.000000
910,1.000000
911,1.000000
912,1.000000
913,1.000000
914,1.000000
915,1.000000
916,1.000000
917,1.000000
918,1.000000
919,1.000000
920,1.000000
921,1.000000
922,1.000000
923,1.000000
924,1.000000
925,1.000000
926,1.000000
927,1.000000
928,1.000000
929,1.000000
930,1.000000
931,1.000000
932,1.000000
933,1.000000
934,1.000000
935,1.000000
936,1.000000
937,1.000000
938,1.000000
939,1.000000
940,1.000000
941,1.000000
942,1.000000
943,1.000000
944,1.000000
945,1.000000
946,1.000000
947,1.000000
948,1.000000
949,1.000000
950,1.000000
951,1.000000
952,1.000000
953,1.000000
954,1.000000
955,1.000000
956,1.000000
957,1.000000
958,1.000000
959,1.000000
960,1.000000
961,1.000000
962,1.000000
963,1.000000
964,1.000000
965,1.000000
966,1.000000
967,1.000000
968,1.000000
969,1.000000
970,1.000000
971,1.000000
972,1.000000
973,1.000000
974,1.000000
975,1.000000
976,1.000000
977,1.000000
978,1.000000
979,1.000000
980,1.000000
981,1.000000
982,1.000000
983,1.000000
984,1.000000
985,1.000000
986,1.000000
987,1.000000
988,1.000000
989,1.000000
990,1.000000
991,1.000000
992,1.000000
993,1.000000
994,1.000000
995,1.000000
996,1.000000
997,1.000000
998,1.000000
999,1.000000
1000,1.000000
1001,1.000000
1002,1.000000
1003,1.000000
1004,1.000000
1005,1.000000
1006,1.000000
1007,1.000000
1008,1.000000
1009,1.000000
1010,1.000000
1011,1.000000
1012,1.000000
1013,1.000000
1014,1.000000
1015,1.000000
1016,1.000000
1017,1.000000
1018,1.000000
1019,1.000000
1020,1.000000
1021,1.000000
1022,1.000000
1023,1.000000
1024,1.000000


==> data/recalls_in_group_2.csv <==
rank,recall
0,0.000000
1,0.000000
2,0.000000
3,0.030853
4,0.139746
5,0.219601
6,0.270417
7,0.316697
8,0.358439
9,0.387477
10,0.406534
11,0.427405
12,0.447368
13,0.472777
14,0.494555
15,0.509982
16,0.533575
17,0.548094
18,0.567151
19,0.583485
20,0.597096
21,0.610708
22,0.628857
23,0.637931
24,0.653358
25,0.664247
26,0.671506
27,0.682396
28,0.691470
29,0.702359
30,0.709619
31,0.718693
32,0.728675
33,0.738657
34,0.745917
35,0.755898
36,0.762250
37,0.773140
38,0.778584
39,0.786751
40,0.792196
41,0.800363
42,0.803993
43,0.808530
44,0.812160
45,0.820327
46,0.826679
47,0.832123
48,0.833938
49,0.840290
50,0.843920
51,0.845735
52,0.848457
53,0.852087
54,0.853902
55,0.855717
56,0.856624
57,0.862069
58,0.864791
59,0.866606
60,0.871143
61,0.872051
62,0.873866
63,0.876588
64,0.882033
65,0.882033
66,0.885662
67,0.889292
68,0.892015
69,0.893829
70,0.897459
71,0.900181
72,0.904719
73,0.905626
74,0.910163
75,0.910163
76,0.913793
77,0.913793
78,0.915608
79,0.918330
80,0.919238
81,0.921053
82,0.925590
83,0.927405
84,0.929220
85,0.931034
86,0.931942
87,0.933757
88,0.933757
89,0.935572
90,0.937387
91,0.937387
92,0.938294
93,0.940109
94,0.941924
95,0.941924
96,0.943739
97,0.943739
98,0.943739
99,0.943739
100,0.945554
101,0.946461
102,0.946461
103,0.948276
104,0.949183
105,0.949183
106,0.949183
107,0.949183
108,0.949183
109,0.950091
110,0.952813
111,0.952813
112,0.954628
113,0.954628
114,0.956443
115,0.957350
116,0.957350
117,0.957350
118,0.957350
119,0.957350
120,0.959165
121,0.959165
122,0.960073
123,0.960073
124,0.960073
125,0.960980
126,0.961887
127,0.962795
128,0.963702
129,0.964610
130,0.966425
131,0.967332
132,0.967332
133,0.967332
134,0.968240
135,0.968240
136,0.969147
137,0.969147
138,0.970962
139,0.971869
140,0.971869
141,0.971869
142,0.971869
143,0.972777
144,0.972777
145,0.972777
146,0.974592
147,0.974592
148,0.974592
149,0.975499
150,0.975499
151,0.975499
152,0.975499
153,0.975499
154,0.976407
155,0.977314
156,0.977314
157,0.978221
158,0.979129
159,0.979129
160,0.979129
161,0.980036
162,0.980036
163,0.980036
164,0.980036
165,0.980036
166,0.980036
167,0.980944
168,0.980944
169,0.982759
170,0.982759
171,0.982759
172,0.983666
173,0.983666
174,0.983666
175,0.983666
176,0.983666
177,0.984574
178,0.984574
179,0.984574
180,0.984574
181,0.984574
182,0.985481
183,0.985481
184,0.985481
185,0.985481
186,0.985481
187,0.985481
188,0.985481
189,0.985481
190,0.985481
191,0.985481
192,0.985481
193,0.985481
194,0.985481
195,0.985481
196,0.985481
197,0.985481
198,0.985481
199,0.985481
200,0.985481
201,0.986388
202,0.986388
203,0.986388
204,0.986388
205,0.986388
206,0.986388
207,0.986388
208,0.986388
209,0.986388
210,0.986388
211,0.986388
212,0.986388
213,0.986388
214,0.986388
215,0.986388
216,0.986388
217,0.986388
218,0.986388
219,0.986388
220,0.986388
221,0.987296
222,0.987296
223,0.987296
224,0.987296
225,0.987296
226,0.988203
227,0.988203
228,0.988203
229,0.988203
230,0.988203
231,0.988203
232,0.988203
233,0.988203
234,0.988203
235,0.988203
236,0.988203
237,0.989111
238,0.989111
239,0.989111
240,0.989111
241,0.989111
242,0.990018
243,0.990926
244,0.990926
245,0.990926
246,0.990926
247,0.990926
248,0.990926
249,0.990926
250,0.990926
251,0.990926
252,0.990926
253,0.990926
254,0.990926
255,0.990926
256,0.990926
257,0.990926
258,0.990926
259,0.991833
260,0.991833
261,0.991833
262,0.991833
263,0.991833
264,0.991833
265,0.991833
266,0.991833
267,0.991833
268,0.991833
269,0.991833
270,0.992740
271,0.992740
272,0.992740
273,0.992740
274,0.992740
275,0.992740
276,0.992740
277,0.992740
278,0.992740
279,0.992740
280,0.992740
281,0.992740
282,0.992740
283,0.992740
284,0.992740
285,0.992740
286,0.993648
287,0.994555
288,0.994555
289,0.994555
290,0.994555
291,0.994555
292,0.994555
293,0.994555
294,0.994555
295,0.994555
296,0.994555
297,0.994555
298,0.994555
299,0.994555
300,0.994555
301,0.994555
302,0.994555
303,0.994555
304,0.994555
305,0.994555
306,0.994555
307,0.994555
308,0.994555
309,0.994555
310,0.995463
311,0.995463
312,0.995463
313,0.995463
314,0.995463
315,0.995463
316,0.995463
317,0.995463
318,0.995463
319,0.995463
320,0.995463
321,0.995463
322,0.995463
323,0.996370
324,0.996370
325,0.996370
326,0.996370
327,0.996370
328,0.996370
329,0.996370
330,0.996370
331,0.996370
332,0.996370
333,0.996370
334,0.996370
335,0.996370
336,0.996370
337,0.996370
338,0.996370
339,0.996370
340,0.996370
341,0.996370
342,0.996370
343,0.996370
344,0.996370
345,0.996370
346,0.996370
347,0.996370
348,0.996370
349,0.996370
350,0.996370
351,0.996370
352,0.996370
353,0.996370
354,0.996370
355,0.996370
356,0.996370
357,0.996370
358,0.996370
359,0.996370
360,0.996370
361,0.997278
362,0.997278
363,0.997278
364,0.997278
365,0.997278
366,0.997278
367,0.997278
368,0.997278
369,0.997278
370,0.997278
371,0.997278
372,0.997278
373,0.997278
374,0.998185
375,0.998185
376,0.998185
377,0.998185
378,0.998185
379,0.998185
380,0.998185
381,0.998185
382,0.999093
383,0.999093
384,0.999093
385,0.999093
386,0.999093
387,0.999093
388,0.999093
389,0.999093
390,0.999093
391,0.999093
392,0.999093
393,0.999093
394,0.999093
395,0.999093
396,0.999093
397,0.999093
398,0.999093
399,0.999093
400,0.999093
401,0.999093
402,0.999093
403,0.999093
404,0.999093
405,0.999093
406,0.999093
407,0.999093
408,0.999093
409,0.999093
410,0.999093
411,0.999093
412,0.999093
413,0.999093
414,0.999093
415,0.999093
416,0.999093
417,0.999093
418,0.999093
419,0.999093
420,0.999093
421,0.999093
422,0.999093
423,0.999093
424,0.999093
425,0.999093
426,0.999093
427,0.999093
428,0.999093
429,0.999093
430,0.999093
431,0.999093
432,0.999093
433,0.999093
434,0.999093
435,0.999093
436,0.999093
437,0.999093
438,0.999093
439,0.999093
440,0.999093
441,0.999093
442,0.999093
443,0.999093
444,0.999093
445,0.999093
446,0.999093
447,0.999093
448,0.999093
449,0.999093
450,0.999093
451,0.999093
452,0.999093
453,0.999093
454,0.999093
455,0.999093
456,0.999093
457,0.999093
458,0.999093
459,0.999093
460,0.999093
461,0.999093
462,0.999093
463,0.999093
464,0.999093
465,0.999093
466,0.999093
467,0.999093
468,0.999093
469,0.999093
470,0.999093
471,0.999093
472,0.999093
473,0.999093
474,0.999093
475,0.999093
476,0.999093
477,0.999093
478,0.999093
479,0.999093
480,0.999093
481,0.999093
482,0.999093
483,0.999093
484,0.999093
485,0.999093
486,0.999093
487,0.999093
488,0.999093
489,0.999093
490,0.999093
491,0.999093
492,0.999093
493,0.999093
494,0.999093
495,0.999093
496,0.999093
497,0.999093
498,0.999093
499,0.999093
500,0.999093
501,0.999093
502,0.999093
503,0.999093
504,0.999093
505,0.999093
506,0.999093
507,0.999093
508,0.999093
509,0.999093
510,0.999093
511,0.999093
512,0.999093
513,0.999093
514,0.999093
515,0.999093
516,0.999093
517,0.999093
518,0.999093
519,0.999093
520,0.999093
521,0.999093
522,0.999093
523,0.999093
524,0.999093
525,0.999093
526,0.999093
527,0.999093
528,0.999093
529,0.999093
530,0.999093
531,0.999093
532,0.999093
533,0.999093
534,0.999093
535,0.999093
536,0.999093
537,0.999093
538,0.999093
539,0.999093
540,0.999093
541,0.999093
542,0.999093
543,0.999093
544,0.999093
545,0.999093
546,0.999093
547,0.999093
548,0.999093
549,0.999093
550,0.999093
551,0.999093
552,0.999093
553,0.999093
554,0.999093
555,0.999093
556,0.999093
557,0.999093
558,0.999093
559,0.999093
560,0.999093
561,0.999093
562,0.999093
563,0.999093
564,0.999093
565,0.999093
566,0.999093
567,0.999093
568,0.999093
569,0.999093
570,0.999093
571,0.999093
572,0.999093
573,0.999093
574,0.999093
575,0.999093
576,0.999093
577,0.999093
578,0.999093
579,0.999093
580,0.999093
581,0.999093
582,0.999093
583,0.999093
584,0.999093
585,0.999093
586,0.999093
587,0.999093
588,0.999093
589,0.999093
590,0.999093
591,0.999093
592,0.999093
593,0.999093
594,0.999093
595,0.999093
596,0.999093
597,0.999093
598,0.999093
599,0.999093
600,0.999093
601,0.999093
602,0.999093
603,0.999093
604,0.999093
605,0.999093
606,0.999093
607,0.999093
608,0.999093
609,0.999093
610,0.999093
611,0.999093
612,0.999093
613,0.999093
614,0.999093
615,0.999093
616,0.999093
617,0.999093
618,0.999093
619,0.999093
620,0.999093
621,0.999093
622,0.999093
623,0.999093
624,0.999093
625,0.999093
626,0.999093
627,0.999093
628,0.999093
629,0.999093
630,0.999093
631,0.999093
632,0.999093
633,0.999093
634,0.999093
635,0.999093
636,0.999093
637,0.999093
638,0.999093
639,0.999093
640,0.999093
641,0.999093
642,0.999093
643,0.999093
644,0.999093
645,0.999093
646,0.999093
647,0.999093
648,0.999093
649,0.999093
650,0.999093
651,0.999093
652,0.999093
653,0.999093
654,0.999093
655,0.999093
656,0.999093
657,0.999093
658,0.999093
659,0.999093
660,0.999093
661,0.999093
662,0.999093
663,0.999093
664,0.999093
665,1.000000
666,1.000000
667,1.000000
668,1.000000
669,1.000000
670,1.000000
671,1.000000
672,1.000000
673,1.000000
674,1.000000
675,1.000000
676,1.000000
677,1.000000
678,1.000000
679,1.000000
680,1.000000
681,1.000000
682,1.000000
683,1.000000
684,1.000000
685,1.000000
686,1.000000
687,1.000000
688,1.000000
689,1.000000
690,1.000000
691,1.000000
692,1.000000
693,1.000000
694,1.000000
695,1.000000
696,1.000000
697,1.000000
698,1.000000
699,1.000000
700,1.000000
701,1.000000
702,1.000000
703,1.000000
704,1.000000
705,1.000000
706,1.000000
707,1.000000
708,1.000000
709,1.000000
710,1.000000
711,1.000000
712,1.000000
713,1.000000
714,1.000000
715,1.000000
716,1.000000
717,1.000000
718,1.000000
719,1.000000
720,1.000000
721,1.000000
722,1.000000
723,1.000000
724,1.000000
725,1.000000
726,1.000000
727,1.000000
728,1.000000
729,1.000000
730,1.000000
731,1.000000
732,1.000000
733,1.000000
734,1.000000
735,1.000000
736,1.000000
737,1.000000
738,1.000000
739,1.000000
740,1.000000
741,1.000000
742,1.000000
743,1.000000
744,1.000000
745,1.000000
746,1.000000
747,1.000000
748,1.000000
749,1.000000
750,1.000000
751,1.000000
752,1.000000
753,1.000000
754,1.000000
755,1.000000
756,1.000000
757,1.000000
758,1.000000
759,1.000000
760,1.000000
761,1.000000
762,1.000000
763,1.000000
764,1.000000
765,1.000000
766,1.000000
767,1.000000
768,1.000000
769,1.000000
770,1.000000
771,1.000000
772,1.000000
773,1.000000
774,1.000000
775,1.000000
776,1.000000
777,1.000000
778,1.000000
779,1.000000
780,1.000000
781,1.000000
782,1.000000
783,1.000000
784,1.000000
785,1.000000
786,1.000000
787,1.000000
788,1.000000
789,1.000000
790,1.000000
791,1.000000
792,1.000000
793,1.000000
794,1.000000
795,1.000000
796,1.000000
797,1.000000
798,1.000000
799,1.000000
800,1.000000
801,1.000000
802,1.000000
803,1.000000
804,1.000000
805,1.000000
806,1.000000
807,1.000000
808,1.000000
809,1.000000
810,1.000000
811,1.000000
812,1.000000
813,1.000000
814,1.000000
815,1.000000
816,1.000000
817,1.000000
818,1.000000
819,1.000000
820,1.000000
821,1.000000
822,1.000000
823,1.000000
824,1.000000
825,1.000000
826,1.000000
827,1.000000
828,1.000000
829,1.000000
830,1.000000
831,1.000000
832,1.000000
833,1.000000
834,1.000000
835,1.000000
836,1.000000
837,1.000000
838,1.000000
839,1.000000
840,1.000000
841,1.000000
842,1.000000
843,1.000000
844,1.000000
845,1.000000
846,1.000000
847,1.000000
848,1.000000
849,1.000000
850,1.000000
851,1.000000
852,1.000000
853,1.000000
854,1.000000
855,1.000000
856,1.000000
857,1.000000
858,1.000000
859,1.000000
860,1.000000
861,1.000000
862,1.000000
863,1.000000
864,1.000000
865,1.000000
866,1.000000
867,1.000000
868,1.000000
869,1.000000
870,1.000000
871,1.000000
872,1.000000
873,1.000000
874,1.000000
875,1.000000
876,1.000000
877,1.000000
878,1.000000
879,1.000000
880,1.000000
881,1.000000
882,1.000000
883,1.000000
884,1.000000
885,1.000000
886,1.000000
887,1.000000
888,1.000000
889,1.000000
890,1.000000
891,1.000000
892,1.000000
893,1.000000
894,1.000000
895,1.000000
896,1.000000
897,1.000000
898,1.000000
899,1.000000
900,1.000000
901,1.000000
902,1.000000
903,1.000000
904,1.000000
905,1.000000
906,1.000000
907,1.000000
908,1.000000
909,1.000000
910,1.000000
911,1.000000
912,1.000000
913,1.000000
914,1.000000
915,1.000000
916,1.000000
917,1.000000
918,1.000000
919,1.000000
920,1.000000
921,1.000000
922,1.000000
923,1.000000
924,1.000000
925,1.000000
926,1.000000
927,1.000000
928,1.000000
929,1.000000
930,1.000000
931,1.000000
932,1.000000
933,1.000000
934,1.000000
935,1.000000
936,1.000000
937,1.000000
938,1.000000
939,1.000000
940,1.000000
941,1.000000
942,1.000000
943,1.000000
944,1.000000
945,1.000000
946,1.000000
947,1.000000
948,1.000000
949,1.000000
950,1.000000
951,1.000000
952,1.000000
953,1.000000
954,1.000000
955,1.000000
956,1.000000
957,1.000000
958,1.000000
959,1.000000
960,1.000000
961,1.000000
962,1.000000
963,1.000000
964,1.000000
965,1.000000
966,1.000000
967,1.000000
968,1.000000
969,1.000000
970,1.000000
971,1.000000
972,1.000000
973,1.000000
974,1.000000
975,1.000000
976,1.000000
977,1.000000
978,1.000000
979,1.000000
980,1.000000
981,1.000000
982,1.000000
983,1.000000
984,1.000000
985,1.000000
986,1.000000
987,1.000000
988,1.000000
989,1.000000
990,1.000000
991,1.000000
992,1.000000
993,1.000000
994,1.000000
995,1.000000
996,1.000000
997,1.000000
998,1.000000
999,1.000000
1000,1.000000
1001,1.000000
1002,1.000000
1003,1.000000
1004,1.000000
1005,1.000000
1006,1.000000
1007,1.000000
1008,1.000000
1009,1.000000
1010,1.000000
1011,1.000000
1012,1.000000
1013,1.000000
1014,1.000000
1015,1.000000
1016,1.000000
1017,1.000000
1018,1.000000
1019,1.000000
1020,1.000000
1021,1.000000
1022,1.000000
1023,1.000000
1024,1.000000


==> data/recalls_in_group_3.csv <==
rank,recall
0,0.000000
1,0.000000
2,0.000000
3,0.000000
4,0.001859
5,0.005576
6,0.026022
7,0.039033
8,0.055762
9,0.076208
10,0.094796
11,0.104089
12,0.117100
13,0.124535
14,0.133829
15,0.141264
16,0.150558
17,0.154275
18,0.171004
19,0.178439
20,0.195167
21,0.198885
22,0.204461
23,0.208178
24,0.211896
25,0.221190
26,0.226766
27,0.230483
28,0.236059
29,0.239777
30,0.241636
31,0.243494
32,0.252788
33,0.256506
34,0.263941
35,0.267658
36,0.271375
37,0.282528
38,0.289963
39,0.293680
40,0.297398
41,0.299257
42,0.301115
43,0.312268
44,0.317844
45,0.321561
46,0.323420
47,0.327138
48,0.328996
49,0.330855
50,0.340149
51,0.343866
52,0.347584
53,0.349442
54,0.355019
55,0.358736
56,0.360595
57,0.364312
58,0.369888
59,0.375465
60,0.381041
61,0.381041
62,0.384758
63,0.388476
64,0.390335
65,0.394052
66,0.397770
67,0.399628
68,0.401487
69,0.403346
70,0.408922
71,0.408922
72,0.410781
73,0.418216
74,0.423792
75,0.425651
76,0.431227
77,0.431227
78,0.436803
79,0.440520
80,0.444238
81,0.444238
82,0.444238
83,0.451673
84,0.457249
85,0.459108
86,0.468401
87,0.472119
88,0.479554
89,0.483271
90,0.483271
91,0.483271
92,0.494424
93,0.494424
94,0.498141
95,0.501859
96,0.505576
97,0.505576
98,0.511152
99,0.513011
100,0.514870
101,0.522305
102,0.527881
103,0.533457
104,0.535316
105,0.540892
106,0.548327
107,0.552045
108,0.552045
109,0.552045
110,0.555762
111,0.557621
112,0.557621
113,0.557621
114,0.563197
115,0.568773
116,0.572491
117,0.576208
118,0.579926
119,0.581784
120,0.581784
121,0.581784
122,0.581784
123,0.583643
124,0.583643
125,0.589219
126,0.591078
127,0.592937
128,0.592937
129,0.598513
130,0.598513
131,0.604089
132,0.605948
133,0.609665
134,0.613383
135,0.615242
136,0.617100
137,0.618959
138,0.622677
139,0.624535
140,0.626394
141,0.630112
142,0.630112
143,0.633829
144,0.639405
145,0.641264
146,0.644981
147,0.644981
148,0.644981
149,0.644981
150,0.644981
151,0.644981
152,0.646840
153,0.648699
154,0.648699
155,0.650558
156,0.652416
157,0.652416
158,0.652416
159,0.652416
160,0.652416
161,0.652416
162,0.654275
163,0.654275
164,0.654275
165,0.654275
166,0.654275
167,0.656134
168,0.659851
169,0.659851
170,0.659851
171,0.661710
172,0.663569
173,0.667286
174,0.667286
175,0.667286
176,0.669145
177,0.671004
178,0.676580
179,0.678439
180,0.680297
181,0.680297
182,0.682156
183,0.682156
184,0.684015
185,0.685874
186,0.695167
187,0.702602
188,0.706320
189,0.710037
190,0.711896
191,0.711896
192,0.713755
193,0.713755
194,0.717472
195,0.717472
196,0.717472
197,0.717472
198,0.719331
199,0.719331
200,0.719331
201,0.719331
202,0.719331
203,0.719331
204,0.723048
205,0.723048
206,0.723048
207,0.723048
208,0.724907
209,0.724907
210,0.726766
211,0.732342
212,0.734201
213,0.734201
214,0.734201
215,0.734201
216,0.734201
217,0.734201
218,0.736059
219,0.737918
220,0.737918
221,0.737918
222,0.737918
223,0.737918
224,0.737918
225,0.741636
226,0.743494
227,0.743494
228,0.745353
229,0.747212
230,0.749071
231,0.749071
232,0.749071
233,0.754647
234,0.756506
235,0.756506
236,0.756506
237,0.758364
238,0.762082
239,0.763941
240,0.763941
241,0.763941
242,0.765799
243,0.767658
244,0.769517
245,0.771375
246,0.771375
247,0.771375
248,0.773234
249,0.773234
250,0.773234
251,0.773234
252,0.773234
253,0.773234
254,0.773234
255,0.773234
256,0.773234
257,0.773234
258,0.775093
259,0.775093
260,0.775093
261,0.776952
262,0.778810
263,0.778810
264,0.780669
265,0.780669
266,0.780669
267,0.782528
268,0.784387
269,0.784387
270,0.784387
271,0.786245
272,0.786245
273,0.788104
274,0.788104
275,0.788104
276,0.788104
277,0.789963
278,0.789963
279,0.791822
280,0.791822
281,0.793680
282,0.793680
283,0.793680
284,0.793680
285,0.797398
286,0.799257
287,0.799257
288,0.799257
289,0.801115
290,0.801115
291,0.801115
292,0.801115
293,0.802974
294,0.804833
295,0.810409
296,0.810409
297,0.810409
298,0.810409
299,0.810409
300,0.810409
301,0.810409
302,0.810409
303,0.814126
304,0.814126
305,0.814126
306,0.814126
307,0.814126
308,0.815985
309,0.815985
310,0.815985
311,0.817844
312,0.817844
313,0.817844
314,0.817844
315,0.817844
316,0.819703
317,0.821561
318,0.821561
319,0.821561
320,0.823420
321,0.823420
322,0.823420
323,0.823420
324,0.823420
325,0.825279
326,0.825279
327,0.825279
328,0.827138
329,0.827138
330,0.827138
331,0.827138
332,0.827138
333,0.827138
334,0.827138
335,0.827138
336,0.827138
337,0.827138
338,0.827138
339,0.827138
340,0.827138
341,0.827138
342,0.827138
343,0.828996
344,0.828996
345,0.830855
346,0.830855
347,0.830855
348,0.830855
349,0.830855
350,0.830855
351,0.830855
352,0.832714
353,0.832714
354,0.832714
355,0.832714
356,0.832714
357,0.832714
358,0.836431
359,0.836431
360,0.836431
361,0.836431
362,0.836431
363,0.836431
364,0.838290
365,0.840149
366,0.840149
367,0.840149
368,0.840149
369,0.840149
370,0.840149
371,0.842007
372,0.842007
373,0.843866
374,0.845725
375,0.845725
376,0.845725
377,0.845725
378,0.845725
379,0.845725
380,0.845725
381,0.845725
382,0.845725
383,0.851301
384,0.851301
385,0.851301
386,0.853160
387,0.855019
388,0.855019
389,0.856877
390,0.856877
391,0.856877
392,0.856877
393,0.856877
394,0.856877
395,0.856877
396,0.856877
397,0.860595
398,0.860595
399,0.860595
400,0.860595
401,0.860595
402,0.860595
403,0.860595
404,0.860595
405,0.860595
406,0.860595
407,0.860595
408,0.860595
409,0.860595
410,0.860595
411,0.862454
412,0.862454
413,0.862454
414,0.862454
415,0.862454
416,0.864312
417,0.864312
418,0.864312
419,0.864312
420,0.864312
421,0.864312
422,0.864312
423,0.864312
424,0.864312
425,0.864312
426,0.864312
427,0.868030
428,0.868030
429,0.869888
430,0.871747
431,0.871747
432,0.871747
433,0.871747
434,0.871747
435,0.871747
436,0.871747
437,0.871747
438,0.875465
439,0.877323
440,0.877323
441,0.879182
442,0.879182
443,0.879182
444,0.879182
445,0.879182
446,0.879182
447,0.881041
448,0.881041
449,0.881041
450,0.882900
451,0.882900
452,0.884758
453,0.884758
454,0.884758
455,0.886617
456,0.886617
457,0.886617
458,0.886617
459,0.886617
460,0.886617
461,0.886617
462,0.886617
463,0.886617
464,0.886617
465,0.886617
466,0.886617
467,0.886617
468,0.888476
469,0.888476
470,0.888476
471,0.888476
472,0.888476
473,0.890335
474,0.890335
475,0.892193
476,0.892193
477,0.892193
478,0.892193
479,0.892193
480,0.892193
481,0.894052
482,0.894052
483,0.894052
484,0.894052
485,0.894052
486,0.894052
487,0.894052
488,0.895911
489,0.895911
490,0.895911
491,0.895911
492,0.897770
493,0.897770
494,0.897770
495,0.897770
496,0.897770
497,0.899628
498,0.899628
499,0.899628
500,0.899628
501,0.899628
502,0.899628
503,0.899628
504,0.899628
505,0.899628
506,0.899628
507,0.901487
508,0.901487
509,0.903346
510,0.905204
511,0.905204
512,0.905204
513,0.905204
514,0.905204
515,0.905204
516,0.905204
517,0.905204
518,0.905204
519,0.905204
520,0.907063
521,0.907063
522,0.907063
523,0.908922
524,0.908922
525,0.908922
526,0.908922
527,0.908922
528,0.908922
529,0.908922
530,0.908922
531,0.908922
532,0.908922
533,0.908922
534,0.908922
535,0.908922
536,0.908922
537,0.908922
538,0.908922
539,0.908922
540,0.908922
541,0.908922
542,0.908922
543,0.908922
544,0.908922
545,0.908922
546,0.908922
547,0.908922
548,0.908922
549,0.908922
550,0.908922
551,0.908922
552,0.908922
553,0.908922
554,0.908922
555,0.908922
556,0.908922
557,0.908922
558,0.908922
559,0.908922
560,0.908922
561,0.908922
562,0.908922
563,0.908922
564,0.908922
565,0.908922
566,0.908922
567,0.908922
568,0.908922
569,0.908922
570,0.908922
571,0.908922
572,0.908922
573,0.908922
574,0.908922
575,0.908922
576,0.908922
577,0.910781
578,0.910781
579,0.910781
580,0.910781
581,0.910781
582,0.910781
583,0.910781
584,0.910781
585,0.910781
586,0.910781
587,0.910781
588,0.910781
589,0.910781
590,0.910781
591,0.910781
592,0.910781
593,0.910781
594,0.910781
595,0.910781
596,0.910781
597,0.910781
598,0.910781
599,0.910781
600,0.910781
601,0.910781
602,0.912639
603,0.912639
604,0.912639
605,0.912639
606,0.912639
607,0.912639
608,0.912639
609,0.912639
610,0.912639
611,0.912639
612,0.912639
613,0.912639
614,0.912639
615,0.912639
616,0.912639
617,0.912639
618,0.912639
619,0.912639
620,0.912639
621,0.912639
622,0.912639
623,0.912639
624,0.912639
625,0.914498
626,0.914498
627,0.914498
628,0.914498
629,0.914498
630,0.914498
631,0.914498
632,0.914498
633,0.914498
634,0.914498
635,0.914498
636,0.914498
637,0.914498
638,0.914498
639,0.916357
640,0.916357
641,0.916357
642,0.916357
643,0.916357
644,0.918216
645,0.918216
646,0.918216
647,0.918216
648,0.918216
649,0.918216
650,0.918216
651,0.920074
652,0.920074
653,0.920074
654,0.920074
655,0.920074
656,0.920074
657,0.920074
658,0.920074
659,0.920074
660,0.920074
661,0.920074
662,0.920074
663,0.920074
664,0.920074
665,0.920074
666,0.920074
667,0.920074
668,0.920074
669,0.920074
670,0.920074
671,0.920074
672,0.920074
673,0.920074
674,0.920074
675,0.920074
676,0.920074
677,0.920074
678,0.920074
679,0.920074
680,0.920074
681,0.920074
682,0.920074
683,0.920074
684,0.920074
685,0.920074
686,0.920074
687,0.920074
688,0.920074
689,0.920074
690,0.920074
691,0.920074
692,0.920074
693,0.920074
694,0.920074
695,0.920074
696,0.920074
697,0.920074
698,0.920074
699,0.920074
700,0.920074
701,0.920074
702,0.920074
703,0.920074
704,0.920074
705,0.920074
706,0.920074
707,0.920074
708,0.920074
709,0.920074
710,0.920074
711,0.920074
712,0.920074
713,0.920074
714,0.920074
715,0.920074
716,0.920074
717,0.920074
718,0.920074
719,0.921933
720,0.921933
721,0.921933
722,0.921933
723,0.921933
724,0.921933
725,0.921933
726,0.921933
727,0.921933
728,0.923792
729,0.925651
730,0.925651
731,0.925651
732,0.925651
733,0.925651
734,0.925651
735,0.925651
736,0.925651
737,0.925651
738,0.925651
739,0.925651
740,0.925651
741,0.925651
742,0.925651
743,0.925651
744,0.925651
745,0.925651
746,0.925651
747,0.925651
748,0.927509
749,0.927509
750,0.927509
751,0.927509
752,0.927509
753,0.927509
754,0.927509
755,0.927509
756,0.927509
757,0.927509
758,0.927509
759,0.927509
760,0.929368
761,0.929368
762,0.929368
763,0.929368
764,0.929368
765,0.929368
766,0.929368
767,0.929368
768,0.929368
769,0.929368
770,0.929368
771,0.929368
772,0.929368
773,0.931227
774,0.931227
775,0.931227
776,0.931227
777,0.931227
778,0.931227
779,0.931227
780,0.931227
781,0.931227
782,0.931227
783,0.931227
784,0.931227
785,0.931227
786,0.931227
787,0.931227
788,0.931227
789,0.931227
790,0.931227
791,0.931227
792,0.931227
793,0.931227
794,0.931227
795,0.931227
796,0.931227
797,0.931227
798,0.931227
799,0.931227
800,0.931227
801,0.931227
802,0.931227
803,0.931227
804,0.931227
805,0.931227
806,0.931227
807,0.931227
808,0.931227
809,0.933086
810,0.933086
811,0.933086
812,0.933086
813,0.933086
814,0.933086
815,0.933086
816,0.934944
817,0.934944
818,0.934944
819,0.938662
820,0.938662
821,0.938662
822,0.938662
823,0.938662
824,0.938662
825,0.938662
826,0.938662
827,0.938662
828,0.938662
829,0.938662
830,0.938662
831,0.938662
832,0.938662
833,0.938662
834,0.940520
835,0.940520
836,0.940520
837,0.940520
838,0.940520
839,0.940520
840,0.940520
841,0.940520
842,0.940520
843,0.940520
844,0.940520
845,0.940520
846,0.940520
847,0.940520
848,0.940520
849,0.940520
850,0.940520
851,0.940520
852,0.940520
853,0.940520
854,0.940520
855,0.940520
856,0.940520
857,0.940520
858,0.940520
859,0.940520
860,0.940520
861,0.940520
862,0.940520
863,0.940520
864,0.940520
865,0.940520
866,0.940520
867,0.940520
868,0.940520
869,0.940520
870,0.940520
871,0.942379
872,0.942379
873,0.942379
874,0.942379
875,0.942379
876,0.942379
877,0.942379
878,0.942379
879,0.942379
880,0.942379
881,0.942379
882,0.944238
883,0.944238
884,0.944238
885,0.944238
886,0.944238
887,0.944238
888,0.944238
889,0.944238
890,0.944238
891,0.944238
892,0.944238
893,0.944238
894,0.944238
895,0.944238
896,0.944238
897,0.944238
898,0.946097
899,0.946097
900,0.946097
901,0.946097
902,0.946097
903,0.946097
904,0.946097
905,0.946097
906,0.946097
907,0.946097
908,0.946097
909,0.946097
910,0.946097
911,0.946097
912,0.946097
913,0.946097
914,0.946097
915,0.946097
916,0.946097
917,0.946097
918,0.946097
919,0.946097
920,0.946097
921,0.946097
922,0.946097
923,0.946097
924,0.947955
925,0.947955
926,0.947955
927,0.947955
928,0.947955
929,0.947955
930,0.947955
931,0.947955
932,0.947955
933,0.947955
934,0.947955
935,0.947955
936,0.947955
937,0.947955
938,0.947955
939,0.947955
940,0.947955
941,0.949814
942,0.949814
943,0.949814
944,0.949814
945,0.949814
946,0.949814
947,0.949814
948,0.949814
949,0.949814
950,0.949814
951,0.949814
952,0.949814
953,0.949814
954,0.949814
955,0.949814
956,0.949814
957,0.949814
958,0.949814
959,0.949814
960,0.949814
961,0.949814
962,0.949814
963,0.949814
964,0.951673
965,0.951673
966,0.951673
967,0.951673
968,0.951673
969,0.951673
970,0.951673
971,0.951673
972,0.951673
973,0.951673
974,0.951673
975,0.951673
976,0.951673
977,0.951673
978,0.951673
979,0.951673
980,0.951673
981,0.951673
982,0.951673
983,0.951673
984,0.951673
985,0.951673
986,0.951673
987,0.951673
988,0.953532
989,0.953532
990,0.953532
991,0.953532
992,0.953532
993,0.953532
994,0.953532
995,0.953532
996,0.953532
997,0.953532
998,0.953532
999,0.953532
1000,0.953532
1001,0.953532
1002,0.953532
1003,0.953532
1004,0.953532
1005,0.953532
1006,0.953532
1007,0.953532
1008,0.953532
1009,0.953532
1010,0.953532
1011,0.953532
1012,0.953532
1013,0.953532
1014,0.953532
1015,0.953532
1016,0.953532
1017,0.953532
1018,0.953532
1019,0.953532
1020,0.953532
1021,0.953532
1022,0.955390
1023,0.955390
1024,0.957249


==> data/recalls_in_group_4.csv <==
rank,recall
0,0.000000
1,0.000000
2,0.000000
3,0.000000
4,0.000000
5,0.000000
6,0.000000
7,0.000000
8,0.003584
9,0.003584
10,0.010753
11,0.021505
12,0.021505
13,0.021505
14,0.025090
15,0.032258
16,0.043011
17,0.046595
18,0.057348
19,0.064516
20,0.082437
21,0.086022
22,0.089606
23,0.096774
24,0.096774
25,0.096774
26,0.100358
27,0.100358
28,0.100358
29,0.100358
30,0.100358
31,0.100358
32,0.100358
33,0.107527
34,0.111111
35,0.114695
36,0.114695
37,0.114695
38,0.114695
39,0.114695
40,0.118280
41,0.121864
42,0.125448
43,0.125448
44,0.125448
45,0.129032
46,0.129032
47,0.129032
48,0.132616
49,0.132616
50,0.136201
51,0.136201
52,0.136201
53,0.139785
54,0.143369
55,0.146953
56,0.146953
57,0.146953
58,0.150538
59,0.157706
60,0.157706
61,0.157706
62,0.161290
63,0.161290
64,0.161290
65,0.161290
66,0.164875
67,0.164875
68,0.164875
69,0.164875
70,0.164875
71,0.168459
72,0.172043
73,0.172043
74,0.172043
75,0.172043
76,0.175627
77,0.175627
78,0.175627
79,0.175627
80,0.175627
81,0.175627
82,0.175627
83,0.175627
84,0.175627
85,0.179211
86,0.182796
87,0.182796
88,0.189964
89,0.189964
90,0.193548
91,0.193548
92,0.193548
93,0.193548
94,0.193548
95,0.193548
96,0.200717
97,0.200717
98,0.200717
99,0.204301
100,0.204301
101,0.207885
102,0.207885
103,0.207885
104,0.207885
105,0.207885
106,0.207885
107,0.215054
108,0.215054
109,0.218638
110,0.218638
111,0.222222
112,0.222222
113,0.222222
114,0.225806
115,0.229391
116,0.229391
117,0.229391
118,0.229391
119,0.229391
120,0.229391
121,0.229391
122,0.232975
123,0.232975
124,0.232975
125,0.232975
126,0.232975
127,0.232975
128,0.236559
129,0.236559
130,0.236559
131,0.236559
132,0.236559
133,0.236559
134,0.236559
135,0.236559
136,0.240143
137,0.240143
138,0.240143
139,0.240143
140,0.240143
141,0.240143
142,0.240143
143,0.240143
144,0.240143
145,0.240143
146,0.243728
147,0.254480
148,0.254480
149,0.254480
150,0.254480
151,0.254480
152,0.254480
153,0.254480
154,0.254480
155,0.254480
156,0.254480
157,0.254480
158,0.258065
159,0.258065
160,0.261649
161,0.261649
162,0.265233
163,0.265233
164,0.265233
165,0.265233
166,0.265233
167,0.265233
168,0.268817
169,0.268817
170,0.268817
171,0.268817
172,0.268817
173,0.272401
174,0.272401
175,0.272401
176,0.272401
177,0.275986
178,0.283154
179,0.283154
180,0.286738
181,0.286738
182,0.286738
183,0.286738
184,0.286738
185,0.286738
186,0.286738
187,0.286738
188,0.290323
189,0.290323
190,0.290323
191,0.290323
192,0.293907
193,0.293907
194,0.293907
195,0.297491
196,0.297491
197,0.301075
198,0.301075
199,0.301075
200,0.304659
201,0.308244
202,0.308244
203,0.308244
204,0.308244
205,0.308244
206,0.308244
207,0.308244
208,0.308244
209,0.311828
210,0.311828
211,0.311828
212,0.311828
213,0.311828
214,0.311828
215,0.311828
216,0.311828
217,0.311828
218,0.311828
219,0.311828
220,0.315412
221,0.318996
222,0.318996
223,0.318996
224,0.322581
225,0.322581
226,0.322581
227,0.322581
228,0.326165
229,0.326165
230,0.326165
231,0.326165
232,0.326165
233,0.329749
234,0.329749
235,0.329749
236,0.333333
237,0.336918
238,0.336918
239,0.340502
240,0.340502
241,0.347670
242,0.347670
243,0.351254
244,0.351254
245,0.351254
246,0.351254
247,0.351254
248,0.351254
249,0.351254
250,0.351254
251,0.351254
252,0.351254
253,0.351254
254,0.354839
255,0.354839
256,0.354839
257,0.354839
258,0.354839
259,0.354839
260,0.354839
261,0.362007
262,0.365591
263,0.365591
264,0.365591
265,0.365591
266,0.365591
267,0.365591
268,0.365591
269,0.365591
270,0.365591
271,0.369176
272,0.369176
273,0.369176
274,0.369176
275,0.369176
276,0.369176
277,0.369176
278,0.372760
279,0.372760
280,0.372760
281,0.372760
282,0.376344
283,0.376344
284,0.376344
285,0.376344
286,0.376344
287,0.379928
288,0.383513
289,0.383513
290,0.387097
291,0.387097
292,0.390681
293,0.394265
294,0.394265
295,0.394265
296,0.394265
297,0.394265
298,0.394265
299,0.394265
300,0.394265
301,0.397849
302,0.397849
303,0.401434
304,0.401434
305,0.401434
306,0.408602
307,0.408602
308,0.412186
309,0.412186
310,0.412186
311,0.415771
312,0.415771
313,0.415771
314,0.415771
315,0.415771
316,0.415771
317,0.419355
318,0.419355
319,0.419355
320,0.419355
321,0.419355
322,0.419355
323,0.419355
324,0.419355
325,0.419355
326,0.419355
327,0.419355
328,0.419355
329,0.419355
330,0.419355
331,0.419355
332,0.419355
333,0.419355
334,0.419355
335,0.422939
336,0.422939
337,0.422939
338,0.422939
339,0.422939
340,0.426523
341,0.426523
342,0.426523
343,0.430108
344,0.433692
345,0.433692
346,0.433692
347,0.437276
348,0.437276
349,0.437276
350,0.437276
351,0.437276
352,0.440860
353,0.444444
354,0.444444
355,0.444444
356,0.444444
357,0.444444
358,0.444444
359,0.444444
360,0.448029
361,0.448029
362,0.448029
363,0.448029
364,0.448029
365,0.448029
366,0.451613
367,0.455197
368,0.455197
369,0.455197
370,0.455197
371,0.455197
372,0.455197
373,0.455197
374,0.455197
375,0.455197
376,0.455197
377,0.455197
378,0.455197
379,0.455197
380,0.455197
381,0.455197
382,0.455197
383,0.455197
384,0.455197
385,0.455197
386,0.455197
387,0.455197
388,0.455197
389,0.455197
390,0.458781
391,0.458781
392,0.458781
393,0.458781
394,0.458781
395,0.458781
396,0.462366
397,0.462366
398,0.462366
399,0.462366
400,0.462366
401,0.462366
402,0.462366
403,0.462366
404,0.462366
405,0.462366
406,0.462366
407,0.462366
408,0.462366
409,0.465950
410,0.465950
411,0.465950
412,0.465950
413,0.465950
414,0.465950
415,0.465950
416,0.465950
417,0.465950
418,0.465950
419,0.465950
420,0.465950
421,0.465950
422,0.465950
423,0.465950
424,0.469534
425,0.469534
426,0.469534
427,0.469534
428,0.473118
429,0.473118
430,0.473118
431,0.473118
432,0.476703
433,0.476703
434,0.483871
435,0.483871
436,0.483871
437,0.483871
438,0.487455
439,0.487455
440,0.487455
441,0.487455
442,0.487455
443,0.487455
444,0.487455
445,0.491039
446,0.491039
447,0.491039
448,0.491039
449,0.491039
450,0.494624
451,0.494624
452,0.494624
453,0.494624
454,0.494624
455,0.494624
456,0.494624
457,0.494624
458,0.494624
459,0.494624
460,0.494624
461,0.494624
462,0.498208
463,0.498208
464,0.498208
465,0.498208
466,0.498208
467,0.498208
468,0.501792
469,0.501792
470,0.501792
471,0.501792
472,0.501792
473,0.501792
474,0.501792
475,0.505376
476,0.508961
477,0.512545
478,0.512545
479,0.516129
480,0.516129
481,0.516129
482,0.516129
483,0.516129
484,0.516129
485,0.516129
486,0.516129
487,0.516129
488,0.516129
489,0.516129
490,0.516129
491,0.516129
492,0.516129
493,0.516129
494,0.516129
495,0.516129
496,0.516129
497,0.516129
498,0.516129
499,0.519713
500,0.519713
501,0.519713
502,0.519713
503,0.519713
504,0.519713
505,0.519713
506,0.519713
507,0.519713
508,0.519713
509,0.519713
510,0.519713
511,0.523297
512,0.523297
513,0.523297
514,0.526882
515,0.526882
516,0.526882
517,0.526882
518,0.526882
519,0.526882
520,0.526882
521,0.526882
522,0.526882
523,0.526882
524,0.526882
525,0.526882
526,0.526882
527,0.526882
528,0.526882
529,0.526882
530,0.526882
531,0.526882
532,0.526882
533,0.526882
534,0.526882
535,0.526882
536,0.526882
537,0.526882
538,0.526882
539,0.526882
540,0.526882
541,0.526882
542,0.526882
543,0.526882
544,0.526882
545,0.526882
546,0.526882
547,0.526882
548,0.526882
549,0.526882
550,0.526882
551,0.526882
552,0.526882
553,0.526882
554,0.526882
555,0.530466
556,0.530466
557,0.530466
558,0.530466
559,0.530466
560,0.530466
561,0.530466
562,0.530466
563,0.530466
564,0.530466
565,0.530466
566,0.530466
567,0.530466
568,0.534050
569,0.534050
570,0.534050
571,0.534050
572,0.534050
573,0.534050
574,0.534050
575,0.534050
576,0.534050
577,0.534050
578,0.534050
579,0.537634
580,0.537634
581,0.537634
582,0.537634
583,0.537634
584,0.541219
585,0.544803
586,0.544803
587,0.544803
588,0.544803
589,0.544803
590,0.544803
591,0.544803
592,0.544803
593,0.544803
594,0.544803
595,0.544803
596,0.548387
597,0.548387
598,0.548387
599,0.548387
600,0.548387
601,0.548387
602,0.548387
603,0.548387
604,0.548387
605,0.548387
606,0.548387
607,0.548387
608,0.548387
609,0.548387
610,0.555556
611,0.555556
612,0.555556
613,0.559140
614,0.559140
615,0.559140
616,0.559140
617,0.562724
618,0.562724
619,0.562724
620,0.562724
621,0.562724
622,0.562724
623,0.562724
624,0.562724
625,0.566308
626,0.566308
627,0.566308
628,0.566308
629,0.566308
630,0.566308
631,0.566308
632,0.566308
633,0.566308
634,0.566308
635,0.566308
636,0.566308
637,0.566308
638,0.566308
639,0.566308
640,0.566308
641,0.566308
642,0.566308
643,0.566308
644,0.566308
645,0.566308
646,0.566308
647,0.566308
648,0.566308
649,0.566308
650,0.566308
651,0.566308
652,0.566308
653,0.566308
654,0.566308
655,0.566308
656,0.566308
657,0.569892
658,0.569892
659,0.569892
660,0.569892
661,0.569892
662,0.569892
663,0.569892
664,0.569892
665,0.569892
666,0.569892
667,0.569892
668,0.569892
669,0.569892
670,0.569892
671,0.569892
672,0.569892
673,0.569892
674,0.569892
675,0.569892
676,0.573477
677,0.573477
678,0.573477
679,0.573477
680,0.573477
681,0.573477
682,0.577061
683,0.577061
684,0.577061
685,0.577061
686,0.577061
687,0.577061
688,0.577061
689,0.580645
690,0.580645
691,0.580645
692,0.580645
693,0.580645
694,0.580645
695,0.580645
696,0.580645
697,0.580645
698,0.580645
699,0.580645
700,0.580645
701,0.580645
702,0.580645
703,0.580645
704,0.580645
705,0.580645
706,0.580645
707,0.580645
708,0.580645
709,0.580645
710,0.580645
711,0.580645
712,0.580645
713,0.584229
714,0.584229
715,0.584229
716,0.584229
717,0.584229
718,0.584229
719,0.584229
720,0.584229
721,0.584229
722,0.584229
723,0.584229
724,0.584229
725,0.584229
726,0.584229
727,0.584229
728,0.584229
729,0.584229
730,0.587814
731,0.587814
732,0.587814
733,0.587814
734,0.587814
735,0.587814
736,0.587814
737,0.587814
738,0.587814
739,0.587814
740,0.587814
741,0.587814
742,0.591398
743,0.591398
744,0.591398
745,0.591398
746,0.591398
747,0.591398
748,0.591398
749,0.591398
750,0.591398
751,0.591398
752,0.591398
753,0.598566
754,0.598566
755,0.598566
756,0.598566
757,0.598566
758,0.598566
759,0.598566
760,0.598566
761,0.598566
762,0.602151
763,0.602151
764,0.605735
765,0.605735
766,0.605735
767,0.605735
768,0.605735
769,0.605735
770,0.605735
771,0.605735
772,0.605735
773,0.605735
774,0.605735
775,0.605735
776,0.605735
777,0.605735
778,0.605735
779,0.605735
780,0.605735
781,0.605735
782,0.605735
783,0.605735
784,0.605735
785,0.605735
786,0.605735
787,0.605735
788,0.605735
789,0.605735
790,0.605735
791,0.605735
792,0.605735
793,0.605735
794,0.605735
795,0.605735
796,0.605735
797,0.605735
798,0.605735
799,0.605735
800,0.605735
801,0.605735
802,0.605735
803,0.605735
804,0.605735
805,0.605735
806,0.605735
807,0.605735
808,0.605735
809,0.605735
810,0.605735
811,0.605735
812,0.605735
813,0.605735
814,0.605735
815,0.605735
816,0.605735
817,0.605735
818,0.605735
819,0.605735
820,0.605735
821,0.605735
822,0.609319
823,0.609319
824,0.612903
825,0.612903
826,0.612903
827,0.612903
828,0.612903
829,0.612903
830,0.612903
831,0.612903
832,0.612903
833,0.612903
834,0.612903
835,0.612903
836,0.612903
837,0.612903
838,0.612903
839,0.612903
840,0.616487
841,0.616487
842,0.616487
843,0.616487
844,0.616487
845,0.616487
846,0.616487
847,0.616487
848,0.616487
849,0.616487
850,0.616487
851,0.616487
852,0.616487
853,0.616487
854,0.616487
855,0.616487
856,0.616487
857,0.616487
858,0.616487
859,0.616487
860,0.616487
861,0.616487
862,0.616487
863,0.616487
864,0.616487
865,0.616487
866,0.616487
867,0.616487
868,0.616487
869,0.616487
870,0.616487
871,0.620072
872,0.620072
873,0.620072
874,0.620072
875,0.620072
876,0.620072
877,0.623656
878,0.627240
879,0.627240
880,0.627240
881,0.627240
882,0.627240
883,0.627240
884,0.627240
885,0.627240
886,0.627240
887,0.627240
888,0.630824
889,0.630824
890,0.630824
891,0.630824
892,0.630824
893,0.630824
894,0.630824
895,0.630824
896,0.630824
897,0.630824
898,0.630824
899,0.634409
900,0.634409
901,0.634409
902,0.634409
903,0.634409
904,0.634409
905,0.634409
906,0.634409
907,0.634409
908,0.634409
909,0.634409
910,0.634409
911,0.634409
912,0.634409
913,0.637993
914,0.637993
915,0.637993
916,0.637993
917,0.637993
918,0.637993
919,0.637993
920,0.637993
921,0.637993
922,0.637993
923,0.637993
924,0.637993
925,0.637993
926,0.637993
927,0.637993
928,0.637993
929,0.637993
930,0.637993
931,0.637993
932,0.637993
933,0.637993
934,0.637993
935,0.637993
936,0.637993
937,0.637993
938,0.637993
939,0.637993
940,0.637993
941,0.637993
942,0.637993
943,0.637993
944,0.637993
945,0.637993
946,0.637993
947,0.637993
948,0.637993
949,0.637993
950,0.637993
951,0.637993
952,0.637993
953,0.637993
954,0.637993
955,0.637993
956,0.637993
957,0.637993
958,0.637993
959,0.637993
960,0.637993
961,0.637993
962,0.637993
963,0.637993
964,0.637993
965,0.637993
966,0.637993
967,0.637993
968,0.637993
969,0.637993
970,0.637993
971,0.637993
972,0.637993
973,0.637993
974,0.637993
975,0.637993
976,0.637993
977,0.637993
978,0.637993
979,0.637993
980,0.637993
981,0.637993
982,0.637993
983,0.637993
984,0.637993
985,0.637993
986,0.637993
987,0.637993
988,0.637993
989,0.637993
990,0.637993
991,0.637993
992,0.637993
993,0.637993
994,0.637993
995,0.637993
996,0.637993
997,0.637993
998,0.637993
999,0.637993
1000,0.637993
1001,0.637993
1002,0.637993
1003,0.637993
1004,0.637993
1005,0.637993
1006,0.637993
1007,0.637993
1008,0.637993
1009,0.637993
1010,0.637993
1011,0.637993
1012,0.637993
1013,0.637993
1014,0.637993
1015,0.637993
1016,0.637993
1017,0.637993
1018,0.637993
1019,0.637993
1020,0.637993
1021,0.637993
1022,0.637993
1023,0.637993
1024,0.637993


==> data/recalls_in_group_5.csv <==
rank,recall
0,0.000000
1,0.000000
2,0.000000
3,0.000000
4,0.000000
5,0.000000
6,0.000000
7,0.000000
8,0.000000
9,0.000000
10,0.000000
11,0.000000
12,0.000000
13,0.000000
14,0.000000
15,0.000000
16,0.000000
17,0.000000
18,0.000000
19,0.005587
20,0.005587
21,0.005587
22,0.011173
23,0.016760
24,0.022346
25,0.022346
26,0.022346
27,0.022346
28,0.022346
29,0.022346
30,0.022346
31,0.022346
32,0.022346
33,0.022346
34,0.022346
35,0.022346
36,0.027933
37,0.027933
38,0.033520
39,0.039106
40,0.039106
41,0.039106
42,0.039106
43,0.039106
44,0.039106
45,0.039106
46,0.039106
47,0.039106
48,0.039106
49,0.039106
50,0.044693
51,0.044693
52,0.044693
53,0.044693
54,0.044693
55,0.044693
56,0.044693
57,0.044693
58,0.050279
59,0.050279
60,0.050279
61,0.055866
62,0.061453
63,0.061453
64,0.061453
65,0.061453
66,0.061453
67,0.061453
68,0.061453
69,0.061453
70,0.061453
71,0.061453
72,0.061453
73,0.067039
74,0.067039
75,0.067039
76,0.072626
77,0.072626
78,0.072626
79,0.078212
80,0.083799
81,0.083799
82,0.083799
83,0.083799
84,0.083799
85,0.083799
86,0.083799
87,0.083799
88,0.083799
89,0.083799
90,0.083799
91,0.083799
92,0.083799
93,0.083799
94,0.089385
95,0.089385
96,0.089385
97,0.089385
98,0.089385
99,0.089385
100,0.089385
101,0.089385
102,0.089385
103,0.089385
104,0.094972
105,0.094972
106,0.094972
107,0.094972
108,0.094972
109,0.094972
110,0.094972
111,0.094972
112,0.094972
113,0.094972
114,0.094972
115,0.100559
116,0.100559
117,0.100559
118,0.100559
119,0.100559
120,0.100559
121,0.100559
122,0.100559
123,0.106145
124,0.106145
125,0.106145
126,0.106145
127,0.106145
128,0.106145
129,0.106145
130,0.106145
131,0.106145
132,0.106145
133,0.106145
134,0.106145
135,0.106145
136,0.106145
137,0.111732
138,0.111732
139,0.111732
140,0.111732
141,0.111732
142,0.111732
143,0.111732
144,0.111732
145,0.111732
146,0.111732
147,0.111732
148,0.117318
149,0.117318
150,0.117318
151,0.122905
152,0.122905
153,0.128492
154,0.128492
155,0.128492
156,0.128492
157,0.128492
158,0.134078
159,0.134078
160,0.134078
161,0.134078
162,0.139665
163,0.139665
164,0.139665
165,0.139665
166,0.139665
167,0.139665
168,0.139665
169,0.145251
170,0.145251
171,0.145251
172,0.145251
173,0.145251
174,0.145251
175,0.145251
176,0.145251
177,0.145251
178,0.145251
179,0.145251
180,0.145251
181,0.145251
182,0.145251
183,0.145251
184,0.145251
185,0.145251
186,0.145251
187,0.145251
188,0.145251
189,0.145251
190,0.145251
191,0.145251
192,0.145251
193,0.145251
194,0.145251
195,0.145251
196,0.145251
197,0.145251
198,0.145251
199,0.145251
200,0.145251
201,0.145251
202,0.145251
203,0.145251
204,0.145251
205,0.145251
206,0.145251
207,0.145251
208,0.145251
209,0.145251
210,0.150838
211,0.150838
212,0.150838
213,0.150838
214,0.150838
215,0.150838
216,0.150838
217,0.150838
218,0.150838
219,0.150838
220,0.150838
221,0.150838
222,0.156425
223,0.156425
224,0.156425
225,0.156425
226,0.156425
227,0.156425
228,0.156425
229,0.156425
230,0.156425
231,0.156425
232,0.156425
233,0.162011
234,0.162011
235,0.162011
236,0.162011
237,0.162011
238,0.162011
239,0.162011
240,0.162011
241,0.167598
242,0.167598
243,0.167598
244,0.167598
245,0.167598
246,0.167598
247,0.167598
248,0.167598
249,0.167598
250,0.167598
251,0.167598
252,0.173184
253,0.173184
254,0.173184
255,0.173184
256,0.173184
257,0.173184
258,0.173184
259,0.173184
260,0.173184
261,0.173184
262,0.173184
263,0.173184
264,0.173184
265,0.173184
266,0.173184
267,0.173184
268,0.173184
269,0.173184
270,0.173184
271,0.173184
272,0.173184
273,0.173184
274,0.173184
275,0.173184
276,0.173184
277,0.173184
278,0.173184
279,0.173184
280,0.173184
281,0.173184
282,0.173184
283,0.173184
284,0.178771
285,0.178771
286,0.178771
287,0.178771
288,0.178771
289,0.178771
290,0.178771
291,0.178771
292,0.178771
293,0.178771
294,0.178771
295,0.178771
296,0.178771
297,0.178771
298,0.178771
299,0.178771
300,0.178771
301,0.178771
302,0.178771
303,0.178771
304,0.178771
305,0.178771
306,0.178771
307,0.178771
308,0.178771
309,0.178771
310,0.178771
311,0.178771
312,0.184358
313,0.184358
314,0.184358
315,0.184358
316,0.184358
317,0.189944
318,0.189944
319,0.189944
320,0.189944
321,0.189944
322,0.189944
323,0.189944
324,0.195531
325,0.195531
326,0.195531
327,0.195531
328,0.195531
329,0.195531
330,0.195531
331,0.195531
332,0.195531
333,0.195531
334,0.195531
335,0.195531
336,0.195531
337,0.195531
338,0.195531
339,0.195531
340,0.195531
341,0.195531
342,0.195531
343,0.195531
344,0.195531
345,0.195531
346,0.195531
347,0.195531
348,0.195531
349,0.195531
350,0.195531
351,0.195531
352,0.195531
353,0.195531
354,0.195531
355,0.195531
356,0.195531
357,0.195531
358,0.201117
359,0.201117
360,0.201117
361,0.201117
362,0.201117
363,0.201117
364,0.201117
365,0.201117
366,0.201117
367,0.201117
368,0.201117
369,0.201117
370,0.201117
371,0.201117
372,0.201117
373,0.206704
374,0.206704
375,0.206704
376,0.206704
377,0.212291
378,0.212291
379,0.217877
380,0.217877
381,0.217877
382,0.217877
383,0.217877
384,0.217877
385,0.217877
386,0.217877
387,0.217877
388,0.217877
389,0.217877
390,0.217877
391,0.217877
392,0.217877
393,0.217877
394,0.217877
395,0.217877
396,0.217877
397,0.217877
398,0.217877
399,0.217877
400,0.217877
401,0.217877
402,0.217877
403,0.217877
404,0.217877
405,0.217877
406,0.217877
407,0.217877
408,0.217877
409,0.217877
410,0.217877
411,0.217877
412,0.217877
413,0.217877
414,0.217877
415,0.217877
416,0.217877
417,0.217877
418,0.217877
419,0.217877
420,0.217877
421,0.217877
422,0.217877
423,0.217877
424,0.217877
425,0.217877
426,0.217877
427,0.217877
428,0.217877
429,0.217877
430,0.217877
431,0.217877
432,0.217877
433,0.217877
434,0.217877
435,0.217877
436,0.217877
437,0.217877
438,0.217877
439,0.217877
440,0.217877
441,0.217877
442,0.217877
443,0.217877
444,0.217877
445,0.217877
446,0.217877
447,0.217877
448,0.217877
449,0.217877
450,0.217877
451,0.217877
452,0.217877
453,0.217877
454,0.217877
455,0.217877
456,0.217877
457,0.217877
458,0.217877
459,0.217877
460,0.217877
461,0.217877
462,0.217877
463,0.217877
464,0.217877
465,0.217877
466,0.217877
467,0.217877
468,0.217877
469,0.217877
470,0.217877
471,0.217877
472,0.217877
473,0.217877
474,0.217877
475,0.217877
476,0.217877
477,0.217877
478,0.217877
479,0.217877
480,0.217877
481,0.217877
482,0.217877
483,0.217877
484,0.217877
485,0.217877
486,0.217877
487,0.217877
488,0.217877
489,0.217877
490,0.217877
491,0.217877
492,0.217877
493,0.217877
494,0.217877
495,0.217877
496,0.217877
497,0.217877
498,0.217877
499,0.217877
500,0.217877
501,0.217877
502,0.217877
503,0.217877
504,0.217877
505,0.217877
506,0.217877
507,0.217877
508,0.217877
509,0.217877
510,0.217877
511,0.217877
512,0.217877
513,0.217877
514,0.217877
515,0.217877
516,0.217877
517,0.217877
518,0.217877
519,0.217877
520,0.217877
521,0.217877
522,0.217877
523,0.217877
524,0.217877
525,0.217877
526,0.217877
527,0.217877
528,0.223464
529,0.223464
530,0.223464
531,0.223464
532,0.223464
533,0.223464
534,0.223464
535,0.223464
536,0.223464
537,0.223464
538,0.223464
539,0.223464
540,0.223464
541,0.223464
542,0.223464
543,0.223464
544,0.223464
545,0.223464
546,0.223464
547,0.223464
548,0.223464
549,0.223464
550,0.223464
551,0.223464
552,0.229050
553,0.229050
554,0.229050
555,0.234637
556,0.234637
557,0.234637
558,0.234637
559,0.234637
560,0.234637
561,0.240223
562,0.245810
563,0.245810
564,0.245810
565,0.245810
566,0.245810
567,0.245810
568,0.251397
569,0.251397
570,0.251397
571,0.251397
572,0.251397
573,0.251397
574,0.251397
575,0.251397
576,0.251397
577,0.251397
578,0.251397
579,0.251397
580,0.251397
581,0.251397
582,0.251397
583,0.251397
584,0.251397
585,0.256983
586,0.256983
587,0.256983
588,0.256983
589,0.256983
590,0.256983
591,0.256983
592,0.256983
593,0.256983
594,0.256983
595,0.256983
596,0.256983
597,0.256983
598,0.256983
599,0.256983
600,0.256983
601,0.256983
602,0.256983
603,0.256983
604,0.256983
605,0.256983
606,0.256983
607,0.256983
608,0.256983
609,0.256983
610,0.256983
611,0.256983
612,0.256983
613,0.256983
614,0.256983
615,0.256983
616,0.256983
617,0.256983
618,0.256983
619,0.256983
620,0.256983
621,0.256983
622,0.256983
623,0.256983
624,0.256983
625,0.256983
626,0.256983
627,0.262570
628,0.262570
629,0.262570
630,0.262570
631,0.262570
632,0.262570
633,0.262570
634,0.262570
635,0.262570
636,0.262570
637,0.262570
638,0.262570
639,0.262570
640,0.262570
641,0.262570
642,0.262570
643,0.262570
644,0.262570
645,0.262570
646,0.262570
647,0.262570
648,0.262570
649,0.262570
650,0.262570
651,0.262570
652,0.262570
653,0.262570
654,0.262570
655,0.262570
656,0.262570
657,0.262570
658,0.262570
659,0.262570
660,0.262570
661,0.268156
662,0.268156
663,0.268156
664,0.268156
665,0.268156
666,0.268156
667,0.268156
668,0.268156
669,0.268156
670,0.268156
671,0.268156
672,0.268156
673,0.273743
674,0.279330
675,0.279330
676,0.279330
677,0.279330
678,0.279330
679,0.279330
680,0.279330
681,0.279330
682,0.279330
683,0.279330
684,0.279330
685,0.279330
686,0.279330
687,0.279330
688,0.279330
689,0.279330
690,0.284916
691,0.284916
692,0.284916
693,0.284916
694,0.284916
695,0.284916
696,0.284916
697,0.284916
698,0.284916
699,0.284916
700,0.284916
701,0.284916
702,0.284916
703,0.284916
704,0.284916
705,0.284916
706,0.284916
707,0.284916
708,0.284916
709,0.284916
710,0.284916
711,0.284916
712,0.284916
713,0.284916
714,0.284916
715,0.284916
716,0.284916
717,0.284916
718,0.284916
719,0.284916
720,0.284916
721,0.284916
722,0.284916
723,0.284916
724,0.284916
725,0.284916
726,0.284916
727,0.284916
728,0.284916
729,0.284916
730,0.284916
731,0.284916
732,0.284916
733,0.284916
734,0.284916
735,0.284916
736,0.284916
737,0.284916
738,0.284916
739,0.284916
740,0.284916
741,0.284916
742,0.284916
743,0.284916
744,0.284916
745,0.284916
746,0.284916
747,0.284916
748,0.284916
749,0.284916
750,0.284916
751,0.284916
752,0.284916
753,0.284916
754,0.284916
755,0.290503
756,0.290503
757,0.290503
758,0.290503
759,0.290503
760,0.290503
761,0.290503
762,0.290503
763,0.296089
764,0.296089
765,0.296089
766,0.296089
767,0.296089
768,0.296089
769,0.296089
770,0.296089
771,0.296089
772,0.296089
773,0.296089
774,0.296089
775,0.296089
776,0.296089
777,0.296089
778,0.296089
779,0.296089
780,0.296089
781,0.296089
782,0.296089
783,0.296089
784,0.296089
785,0.296089
786,0.296089
787,0.296089
788,0.296089
789,0.307263
790,0.307263
791,0.307263
792,0.307263
793,0.307263
794,0.307263
795,0.307263
796,0.307263
797,0.307263
798,0.307263
799,0.307263
800,0.307263
801,0.307263
802,0.307263
803,0.307263
804,0.307263
805,0.307263
806,0.307263
807,0.312849
808,0.312849
809,0.318436
810,0.318436
811,0.318436
812,0.324022
813,0.324022
814,0.324022
815,0.324022
816,0.324022
817,0.324022
818,0.324022
819,0.324022
820,0.324022
821,0.324022
822,0.324022
823,0.324022
824,0.324022
825,0.324022
826,0.324022
827,0.324022
828,0.324022
829,0.324022
830,0.324022
831,0.324022
832,0.329609
833,0.329609
834,0.329609
835,0.329609
836,0.329609
837,0.329609
838,0.329609
839,0.329609
840,0.329609
841,0.329609
842,0.329609
843,0.329609
844,0.329609
845,0.329609
846,0.329609
847,0.329609
848,0.329609
849,0.335196
850,0.340782
851,0.340782
852,0.340782
853,0.340782
854,0.340782
855,0.340782
856,0.340782
857,0.340782
858,0.340782
859,0.340782
860,0.340782
861,0.340782
862,0.340782
863,0.340782
864,0.340782
865,0.340782
866,0.340782
867,0.340782
868,0.340782
869,0.340782
870,0.340782
871,0.340782
872,0.340782
873,0.340782
874,0.340782
875,0.340782
876,0.340782
877,0.340782
878,0.340782
879,0.340782
880,0.340782
881,0.340782
882,0.340782
883,0.340782
884,0.340782
885,0.340782
886,0.340782
887,0.340782
888,0.340782
889,0.340782
890,0.340782
891,0.340782
892,0.340782
893,0.340782
894,0.340782
895,0.340782
896,0.340782
897,0.346369
898,0.346369
899,0.346369
900,0.346369
901,0.346369
902,0.346369
903,0.346369
904,0.346369
905,0.346369
906,0.346369
907,0.346369
908,0.346369
909,0.346369
910,0.346369
911,0.346369
912,0.346369
913,0.346369
914,0.351955
915,0.351955
916,0.351955
917,0.357542
918,0.357542
919,0.357542
920,0.357542
921,0.357542
922,0.357542
923,0.357542
924,0.357542
925,0.357542
926,0.357542
927,0.357542
928,0.357542
929,0.357542
930,0.357542
931,0.357542
932,0.357542
933,0.357542
934,0.357542
935,0.357542
936,0.357542
937,0.357542
938,0.357542
939,0.357542
940,0.357542
941,0.357542
942,0.357542
943,0.357542
944,0.357542
945,0.357542
946,0.357542
947,0.357542
948,0.357542
949,0.357542
950,0.357542
951,0.357542
952,0.357542
953,0.357542
954,0.357542
955,0.357542
956,0.357542
957,0.357542
958,0.357542
959,0.357542
960,0.357542
961,0.357542
962,0.357542
963,0.357542
964,0.357542
965,0.357542
966,0.357542
967,0.357542
968,0.357542
969,0.357542
970,0.357542
971,0.357542
972,0.357542
973,0.357542
974,0.357542
975,0.357542
976,0.357542
977,0.357542
978,0.357542
979,0.357542
980,0.357542
981,0.357542
982,0.357542
983,0.357542
984,0.357542
985,0.357542
986,0.357542
987,0.357542
988,0.357542
989,0.357542
990,0.357542
991,0.357542
992,0.357542
993,0.357542
994,0.357542
995,0.357542
996,0.357542
997,0.357542
998,0.357542
999,0.357542
1000,0.357542
1001,0.357542
1002,0.357542
1003,0.357542
1004,0.357542
1005,0.357542
1006,0.357542
1007,0.363128
1008,0.363128
1009,0.363128
1010,0.363128
1011,0.363128
1012,0.363128
1013,0.363128
1014,0.363128
1015,0.363128
1016,0.363128
1017,0.363128
1018,0.363128
1019,0.363128
1020,0.363128
1021,0.363128
1022,0.363128
1023,0.363128
1024,0.363128


==> data/recalls_in_ordered_group.csv <==
rank,recall
0,0.000000
1,0.509436
2,0.676804
3,0.737841
4,0.772997
5,0.797908
6,0.817858
7,0.830260
8,0.842769
9,0.851612
10,0.859053
11,0.865524
12,0.871670
13,0.877817
14,0.882994
15,0.886660
16,0.890542
17,0.893131
18,0.896581
19,0.899709
20,0.903591
21,0.905424
22,0.908120
23,0.909738
24,0.911679
25,0.913297
26,0.914591
27,0.915885
28,0.917179
29,0.918257
30,0.919120
31,0.920522
32,0.922032
33,0.923865
34,0.925051
35,0.926237
36,0.927100
37,0.928826
38,0.929581
39,0.930767
40,0.931845
41,0.933031
42,0.933786
43,0.934757
44,0.935512
45,0.936482
46,0.937345
47,0.937884
48,0.938531
49,0.939178
50,0.940149
51,0.940688
52,0.941012
53,0.941551
54,0.942198
55,0.942845
56,0.943060
57,0.943492
58,0.944139
59,0.944894
60,0.945541
61,0.945756
62,0.946296
63,0.946727
64,0.947374
65,0.947482
66,0.948345
67,0.948884
68,0.949207
69,0.949423
70,0.949962
71,0.950286
72,0.950933
73,0.951580
74,0.952119
75,0.952227
76,0.953090
77,0.953090
78,0.953521
79,0.953844
80,0.954276
81,0.954276
82,0.954923
83,0.955462
84,0.955678
85,0.956109
86,0.956864
87,0.957295
88,0.957835
89,0.958158
90,0.958482
91,0.958482
92,0.959344
93,0.959452
94,0.959668
95,0.959884
96,0.960423
97,0.960423
98,0.960638
99,0.960854
100,0.960962
101,0.961609
102,0.961825
103,0.962148
104,0.962472
105,0.962580
106,0.963011
107,0.963227
108,0.963227
109,0.963442
110,0.963766
111,0.963874
112,0.964089
113,0.964089
114,0.964521
115,0.965168
116,0.965383
117,0.965383
118,0.965383
119,0.965383
120,0.965383
121,0.965383
122,0.965599
123,0.965707
124,0.965707
125,0.965923
126,0.966138
127,0.966246
128,0.966462
129,0.966785
130,0.966893
131,0.967109
132,0.967217
133,0.967217
134,0.967540
135,0.967756
136,0.967972
137,0.968187
138,0.968403
139,0.968619
140,0.968726
141,0.968834
142,0.968834
143,0.969050
144,0.969373
145,0.969481
146,0.969805
147,0.970128
148,0.970236
149,0.970236
150,0.970236
151,0.970344
152,0.970344
153,0.970560
154,0.970560
155,0.970775
156,0.970775
157,0.970883
158,0.971099
159,0.971099
160,0.971207
161,0.971207
162,0.971422
163,0.971422
164,0.971530
165,0.971530
166,0.971530
167,0.971530
168,0.971854
169,0.971962
170,0.971962
171,0.971962
172,0.971962
173,0.972177
174,0.972177
175,0.972177
176,0.972285
177,0.972609
178,0.973040
179,0.973148
180,0.973256
181,0.973364
182,0.973471
183,0.973471
184,0.973471
185,0.973579
186,0.973903
187,0.974226
188,0.974550
189,0.974765
190,0.974873
191,0.974873
192,0.975089
193,0.975089
194,0.975089
195,0.975305
196,0.975305
197,0.975412
198,0.975520
199,0.975520
200,0.975628
201,0.975736
202,0.975736
203,0.975736
204,0.975844
205,0.975844
206,0.975844
207,0.975844
208,0.975844
209,0.975952
210,0.976167
211,0.976383
212,0.976383
213,0.976383
214,0.976383
215,0.976383
216,0.976383
217,0.976383
218,0.976491
219,0.976491
220,0.976491
221,0.976491
222,0.976599
223,0.976599
224,0.976707
225,0.976922
226,0.977138
227,0.977138
228,0.977246
229,0.977354
230,0.977569
231,0.977569
232,0.977569
233,0.978108
234,0.978216
235,0.978216
236,0.978216
237,0.978432
238,0.978648
239,0.978756
240,0.978756
241,0.978971
242,0.979187
243,0.979403
244,0.979403
245,0.979403
246,0.979403
247,0.979510
248,0.979618
249,0.979618
250,0.979618
251,0.979618
252,0.979726
253,0.979726
254,0.979834
255,0.979834
256,0.979834
257,0.979942
258,0.980050
259,0.980050
260,0.980050
261,0.980157
262,0.980373
263,0.980373
264,0.980481
265,0.980481
266,0.980481
267,0.980589
268,0.980697
269,0.980697
270,0.980697
271,0.980804
272,0.980804
273,0.980804
274,0.980804
275,0.980804
276,0.980804
277,0.980912
278,0.981020
279,0.981128
280,0.981128
281,0.981128
282,0.981128
283,0.981128
284,0.981236
285,0.981236
286,0.981344
287,0.981452
288,0.981559
289,0.981667
290,0.981775
291,0.981775
292,0.981775
293,0.981991
294,0.981991
295,0.981991
296,0.981991
297,0.981991
298,0.981991
299,0.982099
300,0.982099
301,0.982099
302,0.982099
303,0.982422
304,0.982422
305,0.982422
306,0.982638
307,0.982638
308,0.982638
309,0.982638
310,0.982638
311,0.982746
312,0.982853
313,0.982853
314,0.982853
315,0.982853
316,0.982961
317,0.983177
318,0.983177
319,0.983177
320,0.983285
321,0.983285
322,0.983285
323,0.983285
324,0.983393
325,0.983500
326,0.983500
327,0.983500
328,0.983608
329,0.983608
330,0.983608
331,0.983608
332,0.983608
333,0.983608
334,0.983608
335,0.983608
336,0.983608
337,0.983716
338,0.983716
339,0.983716
340,0.983824
341,0.983824
342,0.983932
343,0.984255
344,0.984255
345,0.984363
346,0.984471
347,0.984687
348,0.984687
349,0.984687
350,0.984687
351,0.984687
352,0.984795
353,0.984795
354,0.984795
355,0.984795
356,0.984795
357,0.984795
358,0.984902
359,0.984902
360,0.985010
361,0.985010
362,0.985010
363,0.985010
364,0.985118
365,0.985118
366,0.985226
367,0.985334
368,0.985334
369,0.985334
370,0.985334
371,0.985442
372,0.985442
373,0.985549
374,0.985657
375,0.985657
376,0.985657
377,0.985765
378,0.985765
379,0.985873
380,0.985873
381,0.985873
382,0.985873
383,0.985873
384,0.985873
385,0.985873
386,0.985981
387,0.986089
388,0.986089
389,0.986089
390,0.986196
391,0.986304
392,0.986304
393,0.986304
394,0.986304
395,0.986304
396,0.986412
397,0.986520
398,0.986736
399,0.986844
400,0.986844
401,0.986844
402,0.986844
403,0.986844
404,0.986844
405,0.986844
406,0.986844
407,0.986844
408,0.986844
409,0.986951
410,0.986951
411,0.987059
412,0.987059
413,0.987059
414,0.987059
415,0.987059
416,0.987059
417,0.987059
418,0.987059
419,0.987059
420,0.987059
421,0.987059
422,0.987059
423,0.987059
424,0.987275
425,0.987275
426,0.987275
427,0.987275
428,0.987383
429,0.987383
430,0.987383
431,0.987383
432,0.987491
433,0.987491
434,0.987814
435,0.987814
436,0.987814
437,0.987814
438,0.987922
439,0.988030
440,0.988030
441,0.988030
442,0.988030
443,0.988030
444,0.988030
445,0.988138
446,0.988138
447,0.988138
448,0.988138
449,0.988138
450,0.988353
451,0.988353
452,0.988353
453,0.988353
454,0.988353
455,0.988461
456,0.988461
457,0.988461
458,0.988461
459,0.988461
460,0.988461
461,0.988461
462,0.988569
463,0.988569
464,0.988569
465,0.988569
466,0.988569
467,0.988569
468,0.988569
469,0.988569
470,0.988569
471,0.988569
472,0.988569
473,0.988677
474,0.988677
475,0.988785
476,0.988892
477,0.989000
478,0.989000
479,0.989108
480,0.989108
481,0.989324
482,0.989324
483,0.989324
484,0.989432
485,0.989432
486,0.989540
487,0.989647
488,0.989647
489,0.989647
490,0.989647
491,0.989647
492,0.989647
493,0.989647
494,0.989647
495,0.989647
496,0.989647
497,0.989647
498,0.989647
499,0.989647
500,0.989647
501,0.989647
502,0.989647
503,0.989647
504,0.989647
505,0.989647
506,0.989647
507,0.989755
508,0.989755
509,0.989755
510,0.989755
511,0.989863
512,0.989863
513,0.989863
514,0.989971
515,0.990079
516,0.990187
517,0.990187
518,0.990187
519,0.990187
520,0.990187
521,0.990187
522,0.990187
523,0.990187
524,0.990187
525,0.990187
526,0.990187
527,0.990187
528,0.990294
529,0.990294
530,0.990294
531,0.990294
532,0.990294
533,0.990294
534,0.990294
535,0.990294
536,0.990294
537,0.990294
538,0.990294
539,0.990294
540,0.990294
541,0.990294
542,0.990294
543,0.990294
544,0.990294
545,0.990294
546,0.990294
547,0.990294
548,0.990294
549,0.990294
550,0.990294
551,0.990294
552,0.990402
553,0.990402
554,0.990402
555,0.990618
556,0.990618
557,0.990618
558,0.990618
559,0.990618
560,0.990618
561,0.990726
562,0.990834
563,0.990834
564,0.990834
565,0.990834
566,0.990834
567,0.990834
568,0.991049
569,0.991049
570,0.991049
571,0.991049
572,0.991049
573,0.991049
574,0.991049
575,0.991049
576,0.991049
577,0.991157
578,0.991157
579,0.991157
580,0.991157
581,0.991157
582,0.991157
583,0.991157
584,0.991265
585,0.991481
586,0.991481
587,0.991481
588,0.991481
589,0.991481
590,0.991481
591,0.991481
592,0.991481
593,0.991481
594,0.991481
595,0.991481
596,0.991481
597,0.991481
598,0.991481
599,0.991481
600,0.991481
601,0.991481
602,0.991481
603,0.991481
604,0.991481
605,0.991481
606,0.991481
607,0.991481
608,0.991481
609,0.991588
610,0.991696
611,0.991696
612,0.991696
613,0.991804
614,0.991804
615,0.991804
616,0.991804
617,0.991912
618,0.991912
619,0.991912
620,0.991912
621,0.991912
622,0.991912
623,0.991912
624,0.991912
625,0.992020
626,0.992020
627,0.992128
628,0.992128
629,0.992128
630,0.992128
631,0.992128
632,0.992128
633,0.992128
634,0.992236
635,0.992236
636,0.992236
637,0.992236
638,0.992236
639,0.992236
640,0.992236
641,0.992236
642,0.992236
643,0.992343
644,0.992343
645,0.992343
646,0.992343
647,0.992343
648,0.992343
649,0.992343
650,0.992343
651,0.992343
652,0.992343
653,0.992343
654,0.992343
655,0.992343
656,0.992343
657,0.992451
658,0.992451
659,0.992451
660,0.992451
661,0.992559
662,0.992559
663,0.992559
664,0.992559
665,0.992559
666,0.992559
667,0.992559
668,0.992559
669,0.992559
670,0.992559
671,0.992559
672,0.992559
673,0.992667
674,0.992775
675,0.992775
676,0.992883
677,0.992883
678,0.992883
679,0.992990
680,0.992990
681,0.992990
682,0.993098
683,0.993098
684,0.993098
685,0.993098
686,0.993098
687,0.993098
688,0.993098
689,0.993098
690,0.993206
691,0.993206
692,0.993206
693,0.993206
694,0.993206
695,0.993206
696,0.993206
697,0.993206
698,0.993206
699,0.993206
700,0.993206
701,0.993206
702,0.993314
703,0.993314
704,0.993314
705,0.993314
706,0.993314
707,0.993314
708,0.993422
709,0.993422
710,0.993530
711,0.993530
712,0.993530
713,0.993530
714,0.993530
715,0.993530
716,0.993530
717,0.993530
718,0.993530
719,0.993637
720,0.993637
721,0.993637
722,0.993637
723,0.993637
724,0.993637
725,0.993637
726,0.993637
727,0.993637
728,0.993637
729,0.993637
730,0.993637
731,0.993637
732,0.993637
733,0.993637
734,0.993637
735,0.993637
736,0.993745
737,0.993853
738,0.993853
739,0.993853
740,0.993853
741,0.993961
742,0.994069
743,0.994069
744,0.994069
745,0.994069
746,0.994069
747,0.994177
748,0.994177
749,0.994177
750,0.994177
751,0.994177
752,0.994177
753,0.994284
754,0.994284
755,0.994392
756,0.994392
757,0.994392
758,0.994392
759,0.994392
760,0.994392
761,0.994392
762,0.994500
763,0.994500
764,0.994500
765,0.994500
766,0.994500
767,0.994500
768,0.994500
769,0.994500
770,0.994500
771,0.994500
772,0.994500
773,0.994500
774,0.994500
775,0.994500
776,0.994500
777,0.994500
778,0.994500
779,0.994500
780,0.994500
781,0.994500
782,0.994500
783,0.994500
784,0.994500
785,0.994500
786,0.994500
787,0.994500
788,0.994500
789,0.994716
790,0.994716
791,0.994716
792,0.994716
793,0.994716
794,0.994716
795,0.994716
796,0.994716
797,0.994716
798,0.994716
799,0.994716
800,0.994716
801,0.994716
802,0.994716
803,0.994716
804,0.994716
805,0.994716
806,0.994716
807,0.994824
808,0.994824
809,0.994824
810,0.994824
811,0.994824
812,0.994824
813,0.994824
814,0.994824
815,0.994824
816,0.994824
817,0.994824
818,0.994824
819,0.994824
820,0.994824
821,0.994824
822,0.994824
823,0.994824
824,0.994824
825,0.994824
826,0.994824
827,0.994824
828,0.994824
829,0.994824
830,0.994824
831,0.994824
832,0.994932
833,0.994932
834,0.994932
835,0.994932
836,0.994932
837,0.994932
838,0.994932
839,0.994932
840,0.995039
841,0.995039
842,0.995039
843,0.995039
844,0.995039
845,0.995039
846,0.995039
847,0.995039
848,0.995039
849,0.995147
850,0.995147
851,0.995147
852,0.995147
853,0.995147
854,0.995147
855,0.995147
856,0.995147
857,0.995147
858,0.995147
859,0.995147
860,0.995147
861,0.995147
862,0.995147
863,0.995147
864,0.995147
865,0.995147
866,0.995147
867,0.995147
868,0.995147
869,0.995147
870,0.995147
871,0.995255
872,0.995255
873,0.995255
874,0.995255
875,0.995255
876,0.995255
877,0.995363
878,0.995363
879,0.995363
880,0.995363
881,0.995363
882,0.995363
883,0.995363
884,0.995363
885,0.995363
886,0.995363
887,0.995363
888,0.995471
889,0.995471
890,0.995471
891,0.995471
892,0.995471
893,0.995471
894,0.995471
895,0.995471
896,0.995471
897,0.995579
898,0.995579
899,0.995579
900,0.995579
901,0.995579
902,0.995579
903,0.995579
904,0.995579
905,0.995579
906,0.995579
907,0.995579
908,0.995579
909,0.995579
910,0.995579
911,0.995579
912,0.995579
913,0.995579
914,0.995794
915,0.995794
916,0.995794
917,0.995902
918,0.995902
919,0.995902
920,0.995902
921,0.995902
922,0.995902
923,0.995902
924,0.995902
925,0.995902
926,0.995902
927,0.995902
928,0.995902
929,0.995902
930,0.995902
931,0.995902
932,0.995902
933,0.995902
934,0.995902
935,0.995902
936,0.995902
937,0.995902
938,0.995902
939,0.995902
940,0.995902
941,0.995902
942,0.995902
943,0.995902
944,0.995902
945,0.995902
946,0.995902
947,0.995902
948,0.995902
949,0.995902
950,0.995902
951,0.995902
952,0.995902
953,0.995902
954,0.995902
955,0.995902
956,0.995902
957,0.995902
958,0.995902
959,0.995902
960,0.995902
961,0.995902
962,0.995902
963,0.995902
964,0.995902
965,0.995902
966,0.995902
967,0.995902
968,0.995902
969,0.995902
970,0.995902
971,0.995902
972,0.996010
973,0.996010
974,0.996010
975,0.996010
976,0.996010
977,0.996010
978,0.996010
979,0.996010
980,0.996010
981,0.996010
982,0.996010
983,0.996010
984,0.996010
985,0.996010
986,0.996010
987,0.996010
988,0.996010
989,0.996010
990,0.996010
991,0.996010
992,0.996010
993,0.996010
994,0.996010
995,0.996010
996,0.996010
997,0.996010
998,0.996010
999,0.996010
1000,0.996010
1001,0.996010
1002,0.996010
1003,0.996010
1004,0.996010
1005,0.996010
1006,0.996118
1007,0.996226
1008,0.996226
1009,0.996226
1010,0.996226
1011,0.996226
1012,0.996226
1013,0.996226
1014,0.996226
1015,0.996226
1016,0.996226
1017,0.996226
1018,0.996226
1019,0.996226
1020,0.996226
1021,0.996226
1022,0.996226
1023,0.996226
1024,0.996226


==> data/recalls_in_unordered_group.csv <==
rank,recall
0,0.000000
1,0.000000
2,0.000000
3,0.001376
4,0.005502
5,0.011004
6,0.017882
7,0.031637
8,0.042641
9,0.049519
10,0.059147
11,0.064649
12,0.068776
13,0.079780
14,0.086657
15,0.096286
16,0.104539
17,0.111417
18,0.115543
19,0.121045
20,0.121045
21,0.125172
22,0.129298
23,0.130674
24,0.134801
25,0.137552
26,0.138927
27,0.143054
28,0.147180
29,0.154058
30,0.156809
31,0.156809
32,0.160935
33,0.162311
34,0.167813
35,0.171939
36,0.174691
37,0.177442
38,0.182944
39,0.184319
40,0.184319
41,0.185695
42,0.185695
43,0.188446
44,0.188446
45,0.192572
46,0.193948
47,0.198074
48,0.198074
49,0.200825
50,0.203576
51,0.203576
52,0.206327
53,0.207703
54,0.207703
55,0.207703
56,0.209078
57,0.214580
58,0.217331
59,0.217331
60,0.220083
61,0.221458
62,0.224209
63,0.225585
64,0.226960
65,0.228336
66,0.228336
67,0.228336
68,0.229711
69,0.231087
70,0.233838
71,0.235213
72,0.236589
73,0.236589
74,0.240715
75,0.240715
76,0.242091
77,0.242091
78,0.243466
79,0.247593
80,0.247593
81,0.250344
82,0.250344
83,0.251719
84,0.255846
85,0.257221
86,0.257221
87,0.257221
88,0.258597
89,0.259972
90,0.261348
91,0.261348
92,0.261348
93,0.262724
94,0.266850
95,0.266850
96,0.268226
97,0.268226
98,0.269601
99,0.269601
100,0.272352
101,0.272352
102,0.273728
103,0.276479
104,0.276479
105,0.279230
106,0.280605
107,0.284732
108,0.284732
109,0.286107
110,0.288858
111,0.290234
112,0.290234
113,0.290234
114,0.292985
115,0.292985
116,0.292985
117,0.295736
118,0.298487
119,0.299862
120,0.302613
121,0.302613
122,0.302613
123,0.303989
124,0.303989
125,0.306740
126,0.306740
127,0.308116
128,0.308116
129,0.309491
130,0.310867
131,0.313618
132,0.313618
133,0.316369
134,0.316369
135,0.316369
136,0.317744
137,0.317744
138,0.320495
139,0.321871
140,0.321871
141,0.323246
142,0.323246
143,0.324622
144,0.324622
145,0.324622
146,0.327373
147,0.327373
148,0.327373
149,0.328748
150,0.328748
151,0.328748
152,0.330124
153,0.330124
154,0.331499
155,0.331499
156,0.332875
157,0.332875
158,0.334250
159,0.334250
160,0.334250
161,0.335626
162,0.337001
163,0.337001
164,0.337001
165,0.337001
166,0.337001
167,0.339752
168,0.339752
169,0.342503
170,0.342503
171,0.343879
172,0.346630
173,0.348006
174,0.348006
175,0.348006
176,0.348006
177,0.348006
178,0.349381
179,0.349381
180,0.350757
181,0.350757
182,0.352132
183,0.352132
184,0.353508
185,0.353508
186,0.356259
187,0.357634
188,0.357634
189,0.357634
190,0.357634
191,0.357634
192,0.357634
193,0.357634
194,0.360385
195,0.360385
196,0.360385
197,0.360385
198,0.360385
199,0.360385
200,0.360385
201,0.361761
202,0.361761
203,0.361761
204,0.363136
205,0.363136
206,0.363136
207,0.363136
208,0.364512
209,0.364512
210,0.364512
211,0.365887
212,0.367263
213,0.367263
214,0.367263
215,0.367263
216,0.367263
217,0.367263
218,0.367263
219,0.368638
220,0.370014
221,0.372765
222,0.372765
223,0.372765
224,0.372765
225,0.372765
226,0.374140
227,0.374140
228,0.375516
229,0.375516
230,0.375516
231,0.375516
232,0.375516
233,0.375516
234,0.376891
235,0.376891
236,0.378267
237,0.379642
238,0.379642
239,0.381018
240,0.381018
241,0.382393
242,0.382393
243,0.383769
244,0.385144
245,0.386520
246,0.386520
247,0.386520
248,0.386520
249,0.386520
250,0.386520
251,0.386520
252,0.386520
253,0.386520
254,0.386520
255,0.386520
256,0.386520
257,0.386520
258,0.386520
259,0.387895
260,0.387895
261,0.390646
262,0.390646
263,0.390646
264,0.392022
265,0.392022
266,0.392022
267,0.392022
268,0.392022
269,0.392022
270,0.393398
271,0.394773
272,0.394773
273,0.396149
274,0.396149
275,0.396149
276,0.396149
277,0.396149
278,0.396149
279,0.396149
280,0.396149
281,0.397524
282,0.398900
283,0.398900
284,0.398900
285,0.401651
286,0.403026
287,0.404402
288,0.404402
289,0.404402
290,0.404402
291,0.404402
292,0.405777
293,0.405777
294,0.407153
295,0.411279
296,0.411279
297,0.411279
298,0.411279
299,0.411279
300,0.411279
301,0.412655
302,0.412655
303,0.412655
304,0.412655
305,0.412655
306,0.412655
307,0.412655
308,0.415406
309,0.415406
310,0.416781
311,0.418157
312,0.418157
313,0.418157
314,0.418157
315,0.418157
316,0.418157
317,0.419532
318,0.419532
319,0.419532
320,0.419532
321,0.419532
322,0.419532
323,0.420908
324,0.420908
325,0.422283
326,0.422283
327,0.422283
328,0.422283
329,0.422283
330,0.422283
331,0.422283
332,0.422283
333,0.422283
334,0.422283
335,0.423659
336,0.423659
337,0.423659
338,0.423659
339,0.423659
340,0.423659
341,0.423659
342,0.423659
343,0.423659
344,0.425034
345,0.425034
346,0.425034
347,0.425034
348,0.425034
349,0.425034
350,0.425034
351,0.425034
352,0.426410
353,0.427785
354,0.427785
355,0.427785
356,0.427785
357,0.427785
358,0.430536
359,0.430536
360,0.430536
361,0.431912
362,0.431912
363,0.431912
364,0.431912
365,0.433287
366,0.433287
367,0.433287
368,0.433287
369,0.433287
370,0.433287
371,0.433287
372,0.433287
373,0.434663
374,0.436039
375,0.436039
376,0.436039
377,0.436039
378,0.436039
379,0.436039
380,0.436039
381,0.437414
382,0.438790
383,0.442916
384,0.442916
385,0.442916
386,0.442916
387,0.442916
388,0.442916
389,0.444292
390,0.444292
391,0.444292
392,0.444292
393,0.444292
394,0.444292
395,0.444292
396,0.444292
397,0.445667
398,0.445667
399,0.445667
400,0.445667
401,0.445667
402,0.445667
403,0.445667
404,0.445667
405,0.445667
406,0.445667
407,0.445667
408,0.445667
409,0.445667
410,0.445667
411,0.445667
412,0.445667
413,0.445667
414,0.445667
415,0.445667
416,0.447043
417,0.447043
418,0.447043
419,0.447043
420,0.447043
421,0.447043
422,0.447043
423,0.447043
424,0.447043
425,0.447043
426,0.447043
427,0.449794
428,0.449794
429,0.451169
430,0.452545
431,0.452545
432,0.452545
433,0.452545
434,0.452545
435,0.452545
436,0.452545
437,0.452545
438,0.455296
439,0.455296
440,0.455296
441,0.456671
442,0.456671
443,0.456671
444,0.456671
445,0.456671
446,0.456671
447,0.458047
448,0.458047
449,0.458047
450,0.458047
451,0.458047
452,0.459422
453,0.459422
454,0.459422
455,0.459422
456,0.459422
457,0.459422
458,0.459422
459,0.459422
460,0.459422
461,0.459422
462,0.459422
463,0.459422
464,0.459422
465,0.459422
466,0.459422
467,0.459422
468,0.462173
469,0.462173
470,0.462173
471,0.462173
472,0.462173
473,0.462173
474,0.462173
475,0.463549
476,0.463549
477,0.463549
478,0.463549
479,0.463549
480,0.463549
481,0.463549
482,0.463549
483,0.463549
484,0.463549
485,0.463549
486,0.463549
487,0.463549
488,0.464924
489,0.464924
490,0.464924
491,0.464924
492,0.466300
493,0.466300
494,0.466300
495,0.466300
496,0.466300
497,0.467675
498,0.467675
499,0.469051
500,0.469051
501,0.469051
502,0.469051
503,0.469051
504,0.469051
505,0.469051
506,0.469051
507,0.469051
508,0.469051
509,0.470426
510,0.471802
511,0.471802
512,0.471802
513,0.471802
514,0.471802
515,0.471802
516,0.471802
517,0.471802
518,0.471802
519,0.471802
520,0.473177
521,0.473177
522,0.473177
523,0.474553
524,0.474553
525,0.474553
526,0.474553
527,0.474553
528,0.474553
529,0.474553
530,0.474553
531,0.474553
532,0.474553
533,0.474553
534,0.474553
535,0.474553
536,0.474553
537,0.474553
538,0.474553
539,0.474553
540,0.474553
541,0.474553
542,0.474553
543,0.474553
544,0.474553
545,0.474553
546,0.474553
547,0.474553
548,0.474553
549,0.474553
550,0.474553
551,0.474553
552,0.474553
553,0.474553
554,0.474553
555,0.474553
556,0.474553
557,0.474553
558,0.474553
559,0.474553
560,0.474553
561,0.474553
562,0.474553
563,0.474553
564,0.474553
565,0.474553
566,0.474553
567,0.474553
568,0.474553
569,0.474553
570,0.474553
571,0.474553
572,0.474553
573,0.474553
574,0.474553
575,0.474553
576,0.474553
577,0.474553
578,0.474553
579,0.475928
580,0.475928
581,0.475928
582,0.475928
583,0.475928
584,0.475928
585,0.475928
586,0.475928
587,0.475928
588,0.475928
589,0.475928
590,0.475928
591,0.475928
592,0.475928
593,0.475928
594,0.475928
595,0.475928
596,0.477304
597,0.477304
598,0.477304
599,0.477304
600,0.477304
601,0.477304
602,0.478680
603,0.478680
604,0.478680
605,0.478680
606,0.478680
607,0.478680
608,0.478680
609,0.478680
610,0.480055
611,0.480055
612,0.480055
613,0.480055
614,0.480055
615,0.480055
616,0.480055
617,0.480055
618,0.480055
619,0.480055
620,0.480055
621,0.480055
622,0.480055
623,0.480055
624,0.480055
625,0.481431
626,0.481431
627,0.481431
628,0.481431
629,0.481431
630,0.481431
631,0.481431
632,0.481431
633,0.481431
634,0.481431
635,0.481431
636,0.481431
637,0.481431
638,0.481431
639,0.482806
640,0.482806
641,0.482806
642,0.482806
643,0.482806
644,0.484182
645,0.484182
646,0.484182
647,0.484182
648,0.484182
649,0.484182
650,0.484182
651,0.485557
652,0.485557
653,0.485557
654,0.485557
655,0.485557
656,0.485557
657,0.485557
658,0.485557
659,0.485557
660,0.485557
661,0.485557
662,0.485557
663,0.485557
664,0.485557
665,0.486933
666,0.486933
667,0.486933
668,0.486933
669,0.486933
670,0.486933
671,0.486933
672,0.486933
673,0.486933
674,0.486933
675,0.486933
676,0.486933
677,0.486933
678,0.486933
679,0.486933
680,0.486933
681,0.486933
682,0.486933
683,0.486933
684,0.486933
685,0.486933
686,0.486933
687,0.486933
688,0.486933
689,0.488308
690,0.488308
691,0.488308
692,0.488308
693,0.488308
694,0.488308
695,0.488308
696,0.488308
697,0.488308
698,0.488308
699,0.488308
700,0.488308
701,0.488308
702,0.488308
703,0.488308
704,0.488308
705,0.488308
706,0.488308
707,0.488308
708,0.488308
709,0.488308
710,0.488308
711,0.488308
712,0.488308
713,0.489684
714,0.489684
715,0.489684
716,0.489684
717,0.489684
718,0.489684
719,0.489684
720,0.489684
721,0.489684
722,0.489684
723,0.489684
724,0.489684
725,0.489684
726,0.489684
727,0.489684
728,0.491059
729,0.492435
730,0.493810
731,0.493810
732,0.493810
733,0.493810
734,0.493810
735,0.493810
736,0.493810
737,0.493810
738,0.493810
739,0.493810
740,0.493810
741,0.493810
742,0.493810
743,0.493810
744,0.493810
745,0.493810
746,0.493810
747,0.493810
748,0.495186
749,0.495186
750,0.495186
751,0.495186
752,0.495186
753,0.496561
754,0.496561
755,0.496561
756,0.496561
757,0.496561
758,0.496561
759,0.496561
760,0.497937
761,0.497937
762,0.497937
763,0.499312
764,0.500688
765,0.500688
766,0.500688
767,0.500688
768,0.500688
769,0.500688
770,0.500688
771,0.500688
772,0.500688
773,0.502063
774,0.502063
775,0.502063
776,0.502063
777,0.502063
778,0.502063
779,0.502063
780,0.502063
781,0.502063
782,0.502063
783,0.502063
784,0.502063
785,0.502063
786,0.502063
787,0.502063
788,0.502063
789,0.502063
790,0.502063
791,0.502063
792,0.502063
793,0.502063
794,0.502063
795,0.502063
796,0.502063
797,0.502063
798,0.502063
799,0.502063
800,0.502063
801,0.502063
802,0.502063
803,0.502063
804,0.502063
805,0.502063
806,0.502063
807,0.502063
808,0.502063
809,0.504814
810,0.504814
811,0.504814
812,0.506190
813,0.506190
814,0.506190
815,0.506190
816,0.507565
817,0.507565
818,0.507565
819,0.510316
820,0.510316
821,0.510316
822,0.511692
823,0.511692
824,0.513067
825,0.513067
826,0.513067
827,0.513067
828,0.513067
829,0.513067
830,0.513067
831,0.513067
832,0.513067
833,0.513067
834,0.514443
835,0.514443
836,0.514443
837,0.514443
838,0.514443
839,0.514443
840,0.514443
841,0.514443
842,0.514443
843,0.514443
844,0.514443
845,0.514443
846,0.514443
847,0.514443
848,0.514443
849,0.514443
850,0.517194
851,0.517194
852,0.517194
853,0.517194
854,0.517194
855,0.517194
856,0.517194
857,0.517194
858,0.517194
859,0.517194
860,0.517194
861,0.517194
862,0.517194
863,0.517194
864,0.517194
865,0.517194
866,0.517194
867,0.517194
868,0.517194
869,0.517194
870,0.517194
871,0.518569
872,0.518569
873,0.518569
874,0.518569
875,0.518569
876,0.518569
877,0.518569
878,0.519945
879,0.519945
880,0.519945
881,0.519945
882,0.521320
883,0.521320
884,0.521320
885,0.521320
886,0.521320
887,0.521320
888,0.521320
889,0.521320
890,0.521320
891,0.521320
892,0.521320
893,0.521320
894,0.521320
895,0.521320
896,0.521320
897,0.521320
898,0.522696
899,0.524072
900,0.524072
901,0.524072
902,0.524072
903,0.524072
904,0.524072
905,0.524072
906,0.524072
907,0.524072
908,0.524072
909,0.524072
910,0.524072
911,0.524072
912,0.524072
913,0.525447
914,0.525447
915,0.525447
916,0.525447
917,0.525447
918,0.525447
919,0.525447
920,0.525447
921,0.525447
922,0.525447
923,0.525447
924,0.526823
925,0.526823
926,0.526823
927,0.526823
928,0.526823
929,0.526823
930,0.526823
931,0.526823
932,0.526823
933,0.526823
934,0.526823
935,0.526823
936,0.526823
937,0.526823
938,0.526823
939,0.526823
940,0.526823
941,0.528198
942,0.528198
943,0.528198
944,0.528198
945,0.528198
946,0.528198
947,0.528198
948,0.528198
949,0.528198
950,0.528198
951,0.528198
952,0.528198
953,0.528198
954,0.528198
955,0.528198
956,0.528198
957,0.528198
958,0.528198
959,0.528198
960,0.528198
961,0.528198
962,0.528198
963,0.528198
964,0.529574
965,0.529574
966,0.529574
967,0.529574
968,0.529574
969,0.529574
970,0.529574
971,0.529574
972,0.529574
973,0.529574
974,0.529574
975,0.529574
976,0.529574
977,0.529574
978,0.529574
979,0.529574
980,0.529574
981,0.529574
982,0.529574
983,0.529574
984,0.529574
985,0.529574
986,0.529574
987,0.529574
988,0.530949
989,0.530949
990,0.530949
991,0.530949
992,0.530949
993,0.530949
994,0.530949
995,0.530949
996,0.530949
997,0.530949
998,0.530949
999,0.530949
1000,0.530949
1001,0.530949
1002,0.530949
1003,0.530949
1004,0.530949
1005,0.530949
1006,0.530949
1007,0.530949
1008,0.530949
1009,0.530949
1010,0.530949
1011,0.530949
1012,0.530949
1013,0.530949
1014,0.530949
1015,0.530949
1016,0.530949
1017,0.530949
1018,0.530949
1019,0.530949
1020,0.530949
1021,0.530949
1022,0.532325
1023,0.532325
1024,0.533700


==> data/total_probability_of_k_most_probable_sequences.csv <==
k, total_probability
1, 0.462940
2, 0.624244
3, 0.682851
4, 0.716912
5, 0.740248
6, 0.757231
7, 0.770489
8, 0.781305
9, 0.790473
10, 0.798399
11, 0.805400
12, 0.811651
13, 0.817266
14, 0.822343
15, 0.826952
16, 0.831132
17, 0.834914
18, 0.838321
19, 0.841415
20, 0.844257
21, 0.846886
22, 0.849328
23, 0.851611
24, 0.853754
25, 0.855773
26, 0.857681
27, 0.859489
28, 0.861206
29, 0.862841
30, 0.864399
31, 0.865887
32, 0.867311
33, 0.868675
34, 0.869983
35, 0.871240
36, 0.872449
37, 0.873614
38, 0.874738
39, 0.875824
40, 0.876874
41, 0.877891
42, 0.878877
43, 0.879832
44, 0.880760
45, 0.881661
46, 0.882536
47, 0.883387
48, 0.884215
49, 0.885023
50, 0.885809
51, 0.886577
52, 0.887325
53, 0.888057
54, 0.888772
55, 0.889470
56, 0.890153
57, 0.890821
58, 0.891475
59, 0.892115
60, 0.892742
61, 0.893357
62, 0.893960
63, 0.894551
64, 0.895131
65, 0.895700
66, 0.896258
67, 0.896806
68, 0.897344
69, 0.897872
70, 0.898390
71, 0.898900
72, 0.899401
73, 0.899894
74, 0.900378
75, 0.900853
76, 0.901321
77, 0.901782
78, 0.902234
79, 0.902680
80, 0.903118
81, 0.903549
82, 0.903973
83, 0.904390
84, 0.904801
85, 0.905205
86, 0.905602
87, 0.905994
88, 0.906379
89, 0.906759
90, 0.907133
91, 0.907501
92, 0.907863
93, 0.908221
94, 0.908573
95, 0.908920
96, 0.909262
97, 0.909599
98, 0.909931
99, 0.910259
100, 0.910582
101, 0.910901
102, 0.911215
103, 0.911525
104, 0.911831
105, 0.912133
106, 0.912431
107, 0.912725
108, 0.913016
109, 0.913303
110, 0.913587
111, 0.913867
112, 0.914143
113, 0.914417
114, 0.914687
115, 0.914954
116, 0.915217
117, 0.915478
118, 0.915736
119, 0.915991
120, 0.916243
121, 0.916492
122, 0.916738
123, 0.916982
124, 0.917223
125, 0.917462
126, 0.917698
127, 0.917932
128, 0.918163
129, 0.918392
130, 0.918618
131, 0.918843
132, 0.919065
133, 0.919285
134, 0.919502
135, 0.919718
136, 0.919932
137, 0.920143
138, 0.920353
139, 0.920560
140, 0.920766
141, 0.920969
142, 0.921171
143, 0.921371
144, 0.921569
145, 0.921765
146, 0.921960
147, 0.922153
148, 0.922344
149, 0.922533
150, 0.922721
151, 0.922908
152, 0.923092
153, 0.923276
154, 0.923457
155, 0.923637
156, 0.923816
157, 0.923993
158, 0.924169
159, 0.924343
160, 0.924516
161, 0.924688
162, 0.924858
163, 0.925027
164, 0.925195
165, 0.925361
166, 0.925526
167, 0.925690
168, 0.925852
169, 0.926014
170, 0.926174
171, 0.926333
172, 0.926491
173, 0.926647
174, 0.926803
175, 0.926957
176, 0.927111
177, 0.927263
178, 0.927414
179, 0.927564
180, 0.927713
181, 0.927861
182, 0.928008
183, 0.928154
184, 0.928299
185, 0.928443
186, 0.928586
187, 0.928728
188, 0.928869
189, 0.929010
190, 0.929149
191, 0.929287
192, 0.929425
193, 0.929561
194, 0.929697
195, 0.929832
196, 0.929966
197, 0.930099
198, 0.930231
199, 0.930363
200, 0.930493
201, 0.930623
202, 0.930752
203, 0.930881
204, 0.931008
205, 0.931135
206, 0.931261
207, 0.931386
208, 0.931511
209, 0.931634
210, 0.931757
211, 0.931880
212, 0.932001
213, 0.932122
214, 0.932243
215, 0.932362
216, 0.932481
217, 0.932599
218, 0.932717
219, 0.932834
220, 0.932950
221, 0.933066
222, 0.933181
223, 0.933295
224, 0.933409
225, 0.933522
226, 0.933634
227, 0.933746
228, 0.933857
229, 0.933968
230, 0.934078
231, 0.934188
232, 0.934297
233, 0.934405
234, 0.934513
235, 0.934620
236, 0.934727
237, 0.934833
238, 0.934938
239, 0.935043
240, 0.935148
241, 0.935252
242, 0.935355
243, 0.935458
244, 0.935560
245, 0.935662
246, 0.935764
247, 0.935864
248, 0.935965
249, 0.936064
250, 0.936164
251, 0.936263
252, 0.936361
253, 0.936459
254, 0.936556
255, 0.936653
256, 0.936749
257, 0.936845
258, 0.936941
259, 0.937036
260, 0.937130
261, 0.937224
262, 0.937318
263, 0.937411
264, 0.937504
265, 0.937596
266, 0.937688
267, 0.937780
268, 0.937871
269, 0.937961
270, 0.938052
271, 0.938141
272, 0.938231
273, 0.938320
274, 0.938408
275, 0.938496
276, 0.938584
277, 0.938671
278, 0.938758
279, 0.938845
280, 0.938931
281, 0.939017
282, 0.939102
283, 0.939187
284, 0.939272
285, 0.939356
286, 0.939440
287, 0.939524
288, 0.939607
289, 0.939689
290, 0.939772
291, 0.939854
292, 0.939936
293, 0.940017
294, 0.940098
295, 0.940179
296, 0.940259
297, 0.940339
298, 0.940418
299, 0.940498
300, 0.940577
301, 0.940655
302, 0.940734
303, 0.940811
304, 0.940889
305, 0.940966
306, 0.941043
307, 0.941120
308, 0.941196
309, 0.941272
310, 0.941348
311, 0.941423
312, 0.941498
313, 0.941573
314, 0.941647
315, 0.941722
316, 0.941795
317, 0.941869
318, 0.941942
319, 0.942015
320, 0.942088
321, 0.942160
322, 0.942232
323, 0.942304
324, 0.942375
325, 0.942446
326, 0.942517
327, 0.942588
328, 0.942658
329, 0.942728
330, 0.942798
331, 0.942868
332, 0.942937
333, 0.943006
334, 0.943074
335, 0.943143
336, 0.943211
337, 0.943279
338, 0.943346
339, 0.943414
340, 0.943481
341, 0.943548
342, 0.943614
343, 0.943680
344, 0.943746
345, 0.943812
346, 0.943878
347, 0.943943
348, 0.944008
349, 0.944073
350, 0.944137
351, 0.944202
352, 0.944266
353, 0.944330
354, 0.944393
355, 0.944457
356, 0.944520
357, 0.944583
358, 0.944645
359, 0.944708
360, 0.944770
361, 0.944832
362, 0.944894
363, 0.944955
364, 0.945016
365, 0.945077
366, 0.945138
367, 0.945199
368, 0.945259
369, 0.945319
370, 0.945379
371, 0.945439
372, 0.945499
373, 0.945558
374, 0.945617
375, 0.945676
376, 0.945735
377, 0.945793
378, 0.945851
379, 0.945910
380, 0.945967
381, 0.946025
382, 0.946083
383, 0.946140
384, 0.946197
385, 0.946254
386, 0.946310
387, 0.946367
388, 0.946423
389, 0.946479
390, 0.946535
391, 0.946591
392, 0.946647
393, 0.946702
394, 0.946757
395, 0.946812
396, 0.946867
397, 0.946921
398, 0.946976
399, 0.947030
400, 0.947084
401, 0.947138
402, 0.947192
403, 0.947245
404, 0.947299
405, 0.947352
406, 0.947405
407, 0.947458
408, 0.947510
409, 0.947563
410, 0.947615
411, 0.947667
412, 0.947719
413, 0.947771
414, 0.947823
415, 0.947874
416, 0.947926
417, 0.947977
418, 0.948028
419, 0.948079
420, 0.948129
421, 0.948180
422, 0.948230
423, 0.948280
424, 0.948330
425, 0.948380
426, 0.948430
427, 0.948479
428, 0.948529
429, 0.948578
430, 0.948627
431, 0.948676
432, 0.948725
433, 0.948774
434, 0.948822
435, 0.948870
436, 0.948919
437, 0.948967
438, 0.949015
439, 0.949062
440, 0.949110
441, 0.949157
442, 0.949205
443, 0.949252
444, 0.949299
445, 0.949346
446, 0.949393
447, 0.949439
448, 0.949486
449, 0.949532
450, 0.949579
451, 0.949625
452, 0.949671
453, 0.949717
454, 0.949762
455, 0.949808
456, 0.949853
457, 0.949899
458, 0.949944
459, 0.949989
460, 0.950034
461, 0.950079
462, 0.950123
463, 0.950168
464, 0.950212
465, 0.950257
466, 0.950301
467, 0.950345
468, 0.950389
469, 0.950433
470, 0.950476
471, 0.950520
472, 0.950563
473, 0.950607
474, 0.950650
475, 0.950693
476, 0.950736
477, 0.950779
478, 0.950821
479, 0.950864
480, 0.950906
481, 0.950949
482, 0.950991
483, 0.951033
484, 0.951075
485, 0.951117
486, 0.951159
487, 0.951201
488, 0.951242
489, 0.951284
490, 0.951325
491, 0.951366
492, 0.951408
493, 0.951449
494, 0.951489
495, 0.951530
496, 0.951571
497, 0.951612
498, 0.951652
499, 0.951693
500, 0.951733
501, 0.951773
502, 0.951813
503, 0.951853
504, 0.951893
505, 0.951933
506, 0.951972
507, 0.952012
508, 0.952051
509, 0.952091
510, 0.952130
511, 0.952169
512, 0.952208
513, 0.952247
514, 0.952286
515, 0.952325
516, 0.952363
517, 0.952402
518, 0.952441
519, 0.952479
520, 0.952517
521, 0.952555
522, 0.952593
523, 0.952631
524, 0.952669
525, 0.952707
526, 0.952745
527, 0.952782
528, 0.952820
529, 0.952857
530, 0.952895
531, 0.952932
532, 0.952969
533, 0.953006
534, 0.953043
535, 0.953080
536, 0.953117
537, 0.953154
538, 0.953190
539, 0.953227
540, 0.953263
541, 0.953300
542, 0.953336
543, 0.953372
544, 0.953408
545, 0.953444
546, 0.953480
547, 0.953516
548, 0.953552
549, 0.953587
550, 0.953623
551, 0.953659
552, 0.953694
553, 0.953729
554, 0.953765
555, 0.953800
556, 0.953835
557, 0.953870
558, 0.953905
559, 0.953940
560, 0.953974
561, 0.954009
562, 0.954044
563, 0.954078
564, 0.954113
565, 0.954147
566, 0.954181
567, 0.954216
568, 0.954250
569, 0.954284
570, 0.954318
571, 0.954352
572, 0.954386
573, 0.954419
574, 0.954453
575, 0.954487
576, 0.954520
577, 0.954554
578, 0.954587
579, 0.954620
580, 0.954654
581, 0.954687
582, 0.954720
583, 0.954753
584, 0.954786
585, 0.954819
586, 0.954852
587, 0.954884
588, 0.954917
589, 0.954949
590, 0.954982
591, 0.955014
592, 0.955047
593, 0.955079
594, 0.955111
595, 0.955144
596, 0.955176
597, 0.955208
598, 0.955240
599, 0.955272
600, 0.955303
601, 0.955335
602, 0.955367
603, 0.955399
604, 0.955430
605, 0.955462
606, 0.955493
607, 0.955524
608, 0.955556
609, 0.955587
610, 0.955618
611, 0.955649
612, 0.955680
613, 0.955711
614, 0.955742
615, 0.955773
616, 0.955804
617, 0.955834
618, 0.955865
619, 0.955896
620, 0.955926
621, 0.955957
622, 0.955987
623, 0.956017
624, 0.956048
625, 0.956078
626, 0.956108
627, 0.956138
628, 0.956168
629, 0.956198
630, 0.956228
631, 0.956258
632, 0.956288
633, 0.956317
634, 0.956347
635, 0.956377
636, 0.956406
637, 0.956436
638, 0.956465
639, 0.956494
640, 0.956524
641, 0.956553
642, 0.956582
643, 0.956611
644, 0.956640
645, 0.956669
646, 0.956698
647, 0.956727
648, 0.956756
649, 0.956785
650, 0.956814
651, 0.956842
652, 0.956871
653, 0.956900
654, 0.956928
655, 0.956956
656, 0.956985
657, 0.957013
658, 0.957042
659, 0.957070
660, 0.957098
661, 0.957126
662, 0.957154
663, 0.957182
664, 0.957210
665, 0.957238
666, 0.957266
667, 0.957294
668, 0.957321
669, 0.957349
670, 0.957377
671, 0.957404
672, 0.957432
673, 0.957459
674, 0.957487
675, 0.957514
676, 0.957541
677, 0.957569
678, 0.957596
679, 0.957623
680, 0.957650
681, 0.957677
682, 0.957704
683, 0.957731
684, 0.957758
685, 0.957785
686, 0.957812
687, 0.957839
688, 0.957865
689, 0.957892
690, 0.957918
691, 0.957945
692, 0.957972
693, 0.957998
694, 0.958024
695, 0.958051
696, 0.958077
697, 0.958103
698, 0.958130
699, 0.958156
700, 0.958182
701, 0.958208
702, 0.958234
703, 0.958260
704, 0.958286
705, 0.958312
706, 0.958338
707, 0.958363
708, 0.958389
709, 0.958415
710, 0.958440
711, 0.958466
712, 0.958492
713, 0.958517
714, 0.958543
715, 0.958568
716, 0.958593
717, 0.958619
718, 0.958644
719, 0.958669
720, 0.958694
721, 0.958720
722, 0.958745
723, 0.958770
724, 0.958795
725, 0.958820
726, 0.958845
727, 0.958869
728, 0.958894
729, 0.958919
730, 0.958944
731, 0.958969
732, 0.958993
733, 0.959018
734, 0.959042
735, 0.959067
736, 0.959091
737, 0.959116
738, 0.959140
739, 0.959164
740, 0.959189
741, 0.959213
742, 0.959237
743, 0.959261
744, 0.959286
745, 0.959310
746, 0.959334
747, 0.959358
748, 0.959382
749, 0.959406
750, 0.959430
751, 0.959453
752, 0.959477
753, 0.959501
754, 0.959525
755, 0.959548
756, 0.959572
757, 0.959596
758, 0.959619
759, 0.959643
760, 0.959666
761, 0.959690
762, 0.959713
763, 0.959736
764, 0.959760
765, 0.959783
766, 0.959806
767, 0.959829
768, 0.959853
769, 0.959876
770, 0.959899
771, 0.959922
772, 0.959945
773, 0.959968
774, 0.959991
775, 0.960014
776, 0.960036
777, 0.960059
778, 0.960082
779, 0.960105
780, 0.960127
781, 0.960150
782, 0.960173
783, 0.960195
784, 0.960218
785, 0.960240
786, 0.960263
787, 0.960285
788, 0.960308
789, 0.960330
790, 0.960352
791, 0.960375
792, 0.960397
793, 0.960419
794, 0.960441
795, 0.960463
796, 0.960485
797, 0.960507
798, 0.960530
799, 0.960552
800, 0.960573
801, 0.960595
802, 0.960617
803, 0.960639
804, 0.960661
805, 0.960683
806, 0.960704
807, 0.960726
808, 0.960748
809, 0.960769
810, 0.960791
811, 0.960813
812, 0.960834
813, 0.960856
814, 0.960877
815, 0.960899
816, 0.960920
817, 0.960941
818, 0.960963
819, 0.960984
820, 0.961005
821, 0.961026
822, 0.961048
823, 0.961069
824, 0.961090
825, 0.961111
826, 0.961132
827, 0.961153
828, 0.961174
829, 0.961195
830, 0.961216
831, 0.961237
832, 0.961258
833, 0.961278
834, 0.961299
835, 0.961320
836, 0.961341
837, 0.961361
838, 0.961382
839, 0.961403
840, 0.961423
841, 0.961444
842, 0.961464
843, 0.961485
844, 0.961505
845, 0.961526
846, 0.961546
847, 0.961566
848, 0.961587
849, 0.961607
850, 0.961627
851, 0.961648
852, 0.961668
853, 0.961688
854, 0.961708
855, 0.961728
856, 0.961748
857, 0.961768
858, 0.961788
859, 0.961808
860, 0.961828
861, 0.961848
862, 0.961868
863, 0.961888
864, 0.961908
865, 0.961928
866, 0.961948
867, 0.961967
868, 0.961987
869, 0.962007
870, 0.962026
871, 0.962046
872, 0.962066
873, 0.962085
874, 0.962105
875, 0.962124
876, 0.962144
877, 0.962163
878, 0.962183
879, 0.962202
880, 0.962221
881, 0.962241
882, 0.962260
883, 0.962279
884, 0.962299
885, 0.962318
886, 0.962337
887, 0.962356
888, 0.962375
889, 0.962394
890, 0.962413
891, 0.962432
892, 0.962451
893, 0.962470
894, 0.962489
895, 0.962508
896, 0.962527
897, 0.962546
898, 0.962565
899, 0.962584
900, 0.962603
901, 0.962621
902, 0.962640
903, 0.962659
904, 0.962677
905, 0.962696
906, 0.962715
907, 0.962733
908, 0.962752
909, 0.962770
910, 0.962789
911, 0.962807
912, 0.962826
913, 0.962844
914, 0.962863
915, 0.962881
916, 0.962899
917, 0.962918
918, 0.962936
919, 0.962954
920, 0.962973
921, 0.962991
922, 0.963009
923, 0.963027
924, 0.963045
925, 0.963063
926, 0.963081
927, 0.963100
928, 0.963118
929, 0.963136
930, 0.963154
931, 0.963171
932, 0.963189
933, 0.963207
934, 0.963225
935, 0.963243
936, 0.963261
937, 0.963279
938, 0.963296
939, 0.963314
940, 0.963332
941, 0.963350
942, 0.963367
943, 0.963385
944, 0.963403
945, 0.963420
946, 0.963438
947, 0.963455
948, 0.963473
949, 0.963490
950, 0.963508
951, 0.963525
952, 0.963543
953, 0.963560
954, 0.963577
955, 0.963595
956, 0.963612
957, 0.963629
958, 0.963647
959, 0.963664
960, 0.963681
961, 0.963698
962, 0.963715
963, 0.963733
964, 0.963750
965, 0.963767
966, 0.963784
967, 0.963801
968, 0.963818
969, 0.963835
970, 0.963852
971, 0.963869
972, 0.963886
973, 0.963903
974, 0.963920
975, 0.963936
976, 0.963953
977, 0.963970
978, 0.963987
979, 0.964004
980, 0.964020
981, 0.964037
982, 0.964054
983, 0.964070
984, 0.964087
985, 0.964104
986, 0.964120
987, 0.964137
988, 0.964153
989, 0.964170
990, 0.964186
991, 0.964203
992, 0.964219
993, 0.964236
994, 0.964252
995, 0.964269
996, 0.964285
997, 0.964301
998, 0.964318
999, 0.964334
1000, 0.964350
1001, 0.964366
1002, 0.964383
1003, 0.964399
1004, 0.964415
1005, 0.964431
1006, 0.964447
1007, 0.964464
1008, 0.964480
1009, 0.964496
1010, 0.964512
1011, 0.964528
1012, 0.964544
1013, 0.964560
1014, 0.964576
1015, 0.964592
1016, 0.964608
1017, 0.964623
1018, 0.964639
1019, 0.964655
1020, 0.964671
1021, 0.964687
1022, 0.964703
1023, 0.964718
1024, 0.964734

